How can a glacial inception be predicted?

The Early Anthropogenic Hypothesis considers that greenhouse gas concentrations should have declined during the Holocene in absence of humankind activity, leading to glacial inception around the present. It partly relies on the fact that present levels of northern summer incoming solar radiation are close to those that, in the past, preceded a glacial inception phenomenon, associated to declines in greenhouse gas concentrations. However, experiments with various numerical models of glacial cycles show that next glacial inception may still be delayed by several ten thousands of years, even with the assumption of greenhouse gas concentration declines during the Holocene. Furthermore, as we show here, conceptual models designed to capture the gross dynamics of the climate system as a whole suggest also that small disturbances may sometimes cause substantial delays in glacial events, causing a fair level of unpredictability on ice age dynamics. This suggests the need of a validated mathematical description of the climate system dynamics that allows us to quantify uncertainties on predictions. Here, it is proposed to organise our knowledge about the physics and dynamics of glacial cycles through a Bayesian inference network. Constraints on the physics and dynamics of climate can be encapsulated into a stochastic dynamical system. These constraints include, in particular, estimates of the sensitivity of the components of climate to external forcings, inferred from plans of experiments with large simulators of the atmosphere, oceans and ice sheets. On the other hand, palaeoclimate observations are accounted for through a process of parameter calibration. We discuss promises and challenges raised by this programme.

==> Fig_Hys_LLN2D/Other_Sensitivity_Exp/vol_HY4.dat <==
-699.000 0.000015 0.000000 0.000015 0.0000000E+00 0.0000000E+00
-698.000 0.000028 0.000000 0.000028 0.0000000E+00 3.6893488E+19
-697.000 0.000004 0.000000 0.000004 0.0000000E+00 -2.000000
-696.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-695.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-694.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-693.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-692.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-691.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-690.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-689.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-688.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-687.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-686.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-685.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-684.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-683.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-682.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-681.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-680.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-679.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-678.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-677.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-676.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-675.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-674.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-673.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-672.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-671.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-670.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-669.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-668.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-667.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-666.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-665.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-664.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-663.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-662.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-661.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-660.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-659.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-658.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-657.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-656.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-655.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-654.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-653.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-652.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-651.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-650.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-649.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-648.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-647.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-646.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-645.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-644.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-643.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-642.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-641.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-640.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-639.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-638.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-637.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-636.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-635.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-634.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-633.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-632.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-631.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-630.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-629.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-628.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-627.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-626.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-625.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-624.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-623.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-622.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-621.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-620.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-619.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-618.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-617.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-616.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-615.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-614.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-613.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-612.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-611.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-610.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-609.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-608.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-607.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-606.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-605.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-604.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-603.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-602.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-601.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-600.000 0.000059 0.000059 0.000000 0.0000000E+00 -2.000000
-599.000 0.028260 0.028260 0.000000 0.0000000E+00 0.0000000E+00
-598.000 0.066095 0.066095 0.000000 0.0000000E+00 2.000000
-597.000 0.115727 0.115727 0.000000 0.0000000E+00 3.6893488E+19
-596.000 0.168256 0.168256 0.000000 0.0000000E+00 -1.0842022E-19
-595.000 0.214994 0.214994 0.000000 0.0000000E+00 -2.000000
-594.000 0.257513 0.257513 0.000000 0.0000000E+00 0.0000000E+00
-593.000 0.400818 0.400818 0.000000 0.0000000E+00 2.000000
-592.000 0.456936 0.456936 0.000000 0.0000000E+00 3.6893488E+19
-591.000 0.587954 0.587954 0.000000 0.0000000E+00 -1.0842022E-19
-590.000 0.747469 0.747469 0.000000 0.0000000E+00 -2.000000
-589.000 0.989273 0.989273 0.000000 0.0000000E+00 0.0000000E+00
-588.000 1.185768 1.185768 0.000000 0.0000000E+00 2.000000
-587.000 1.454008 1.454008 0.000000 0.0000000E+00 3.6893488E+19
-586.000 1.674637 1.674622 0.000015 0.0000000E+00 -1.0842022E-19
-585.000 2.115749 1.972378 0.143371 0.0000000E+00 -2.000000
-584.000 2.721673 2.318900 0.402767 6.4287256E-06 0.0000000E+00
-583.000 3.594025 2.773177 0.737748 8.3100095E-02 2.000000
-582.000 4.702164 3.215730 1.171140 0.3152941 3.6893488E+19
-581.000 5.881641 3.601956 1.688037 0.5916470 -1.0842022E-19
-580.000 7.152650 3.945672 2.273747 0.9332311 -2.000000
-579.000 8.477056 4.262041 2.883572 1.331442 0.0000000E+00
-578.000 9.953806 4.582497 3.568363 1.802946 2.000000
-577.000 11.736916 4.899343 4.361691 2.475881 3.6893488E+19
-576.000 13.902619 5.207426 5.397187 3.298007 -1.0842022E-19
-575.000 16.418051 5.500554 6.785752 4.131745 -2.000000
-574.000 18.659971 5.771520 7.947418 4.941033 0.0000000E+00
-573.000 20.665939 6.021492 8.991247 5.653199 2.000000
-572.000 22.653481 6.255684 10.008337 6.389460 3.6893488E+19
-571.000 24.571232 6.476126 11.108237 6.986869 -1.0842022E-19
-570.000 26.229542 6.681601 12.094039 7.453902 -2.000000
-569.000 27.641132 6.864533 12.970696 7.805904 0.0000000E+00
-568.000 28.869545 7.020564 13.764098 8.084881 2.000000
-567.000 29.956108 7.145225 14.485862 8.325022 3.6893488E+19
-566.000 30.786037 7.240180 15.033916 8.511939 -1.0842022E-19
-565.000 31.524433 7.308987 15.535999 8.679446 -2.000000
-564.000 32.135983 7.356520 15.978143 8.801318 0.0000000E+00
-563.000 32.609451 7.389216 16.346075 8.874158 2.000000
-562.000 33.036800 7.410233 16.703369 8.923195 3.6893488E+19
-561.000 33.363754 7.422891 16.975403 8.965458 -1.0842022E-19
-560.000 33.625637 7.429067 17.180740 9.015829 -2.000000
-559.000 33.881149 7.430492 17.396206 9.054453 0.0000000E+00
-558.000 34.121002 7.428703 17.608198 9.084099 2.000000
-557.000 34.342197 7.424875 17.773962 9.143358 3.6893488E+19
-556.000 34.513596 7.419614 17.885973 9.208006 -1.0842022E-19
-555.000 34.620014 7.412818 17.973686 9.233509 -2.000000
-554.000 34.694801 7.405779 18.052685 9.236338 0.0000000E+00
-553.000 34.784901 7.398319 18.155355 9.231226 2.000000
-552.000 34.829441 7.390517 18.255447 9.183475 3.6893488E+19
-551.000 34.865086 7.382537 18.347353 9.135196 -1.0842022E-19
-550.000 34.897942 7.374126 18.427502 9.096315 -2.000000
-549.000 34.910995 7.366047 18.482473 9.062473 0.0000000E+00
-548.000 34.868782 7.357807 18.515667 8.995309 2.000000
-547.000 34.844387 7.349762 18.536346 8.958277 3.6893488E+19
-546.000 34.807762 7.341731 18.550470 8.915563 -1.0842022E-19
-545.000 34.712818 7.333520 18.496252 8.883050 -2.000000
-544.000 34.635780 7.325705 18.460886 8.849190 0.0000000E+00
-543.000 34.570847 7.318998 18.432966 8.818883 2.000000
-542.000 34.471203 7.312059 18.390553 8.768593 3.6893488E+19
-541.000 34.331654 7.305468 18.336489 8.689698 2.000000
-540.000 34.218002 7.298707 18.287615 8.631677 -1.0842022E-19
-539.000 34.112370 7.291560 18.234001 8.586810 0.0000000E+00
-538.000 33.965454 7.285425 18.123457 8.556574 3.6893488E+19
-537.000 33.826946 7.278993 18.016890 8.531066 -2.000000
-536.000 33.684364 7.272538 17.904150 8.507678 2.000000
-535.000 33.544247 7.266971 17.794115 8.483162 -1.0842022E-19
-534.000 33.387390 7.261703 17.677795 8.447890 0.0000000E+00
-533.000 33.155731 7.256209 17.500727 8.398793 3.6893488E+19
-532.000 32.934940 7.250034 17.359983 8.324922 -2.000000
-531.000 32.781319 7.244490 17.271709 8.265121 2.000000
-530.000 32.637337 7.238342 17.189524 8.209473 -1.0842022E-19
-529.000 32.503391 7.232048 17.120554 8.150787 0.0000000E+00
-528.000 32.384266 7.226825 17.055632 8.101810 3.6893488E+19
-527.000 32.261169 7.221657 16.982622 8.056892 -2.000000
-526.000 32.136971 7.216657 16.911392 8.008922 2.000000
-525.000 31.977165 7.211492 16.826550 7.939126 -1.0842022E-19
-524.000 31.809818 7.206489 16.714972 7.888357 0.0000000E+00
-523.000 31.625229 7.201771 16.601891 7.821568 3.6893488E+19
-522.000 31.438044 7.197141 16.484316 7.756588 -2.000000
-521.000 31.321669 7.192893 16.436342 7.692434 2.000000
-520.000 31.211348 7.189113 16.404442 7.617793 -1.0842022E-19
-519.000 31.119423 7.184655 16.378870 7.555898 0.0000000E+00
-518.000 31.041864 7.180127 16.348444 7.513294 3.6893488E+19
-517.000 30.973362 7.175767 16.316837 7.480757 -2.000000
-516.000 30.909164 7.170504 16.287153 7.451506 2.000000
-515.000 30.844301 7.165523 16.252117 7.426660 -1.0842022E-19
-514.000 30.770964 7.160299 16.211487 7.399176 0.0000000E+00
-513.000 30.646147 7.154734 16.124889 7.366523 3.6893488E+19
-512.000 30.530624 7.149689 16.047070 7.333868 -2.000000
-511.000 30.417088 7.143995 15.972178 7.300914 2.000000
-510.000 30.301819 7.138067 15.896407 7.267343 -1.0842022E-19
-509.000 30.172682 7.133676 15.820594 7.218415 0.0000000E+00
-508.000 30.040728 7.128747 15.743806 7.168174 3.6893488E+19
-507.000 29.915279 7.125461 15.671927 7.117890 -2.000000
-506.000 29.788824 7.123166 15.595815 7.069843 2.000000
-505.000 29.677021 7.120357 15.536179 7.020485 -1.0842022E-19
-504.000 29.590826 7.117701 15.497115 6.976012 0.0000000E+00
-503.000 29.503437 7.114647 15.454048 6.934741 3.6893488E+19
-502.000 29.420362 7.112063 15.413478 6.894822 -2.000000
-501.000 29.347042 7.111215 15.383352 6.852474 2.000000
-500.000 29.278585 7.109684 15.354899 6.814002 -1.0842022E-19
-499.000 29.227995 7.106246 15.328111 6.793639 0.0000000E+00
-498.000 29.198809 7.104930 15.307012 6.786868 3.6893488E+19
-497.000 29.161068 7.104696 15.281050 6.775321 -2.000000
-496.000 29.098989 7.104136 15.247421 6.747432 2.000000
-495.000 29.037497 7.101840 15.212120 6.723536 -1.0842022E-19
-494.000 28.964371 7.097035 15.170226 6.697108 0.0000000E+00
-493.000 28.903053 7.093416 15.131815 6.677822 3.6893488E+19
-492.000 28.840082 7.090135 15.091464 6.658484 -2.000000
-491.000 28.304188 7.088227 15.055780 6.160179 2.000000
-490.000 27.855553 7.086305 14.979991 5.789256 -1.0842022E-19
-489.000 27.434706 7.084626 14.911427 5.438654 0.0000000E+00
-488.000 27.129015 7.082861 14.848706 5.197448 3.6893488E+19
-487.000 26.372604 7.080788 14.335104 4.956713 -2.000000
-486.000 25.333582 7.078501 13.551030 4.704050 2.000000
-485.000 24.219549 7.076015 12.737861 4.405673 -1.0842022E-19
-484.000 23.325123 7.075103 12.131993 4.118026 0.0000000E+00
-483.000 22.077045 7.071439 11.483161 3.522444 3.6893488E+19
-482.000 20.940260 7.066952 10.966791 2.906516 -2.000000
-481.000 20.108706 7.064031 10.587022 2.457653 2.000000
-480.000 19.410454 7.061279 10.290570 2.058606 -1.0842022E-19
-479.000 18.850412 7.061350 9.982248 1.806813 0.0000000E+00
-478.000 17.820309 7.058632 9.457323 1.304354 3.6893488E+19
-477.000 16.812008 7.057909 8.897896 0.8562030 -2.000000
-476.000 15.781365 7.052756 8.239145 0.4894648 2.000000
-475.000 14.425567 6.868862 7.359469 0.1972353 -1.0842022E-19
-474.000 12.913453 6.627532 6.200812 8.5110188E-02 0.0000000E+00
-473.000 10.975535 6.403465 4.538456 3.3614337E-02 3.6893488E+19
-472.000 8.987090 6.154655 2.818218 1.4216344E-02 -2.000000
-471.000 6.723377 5.699236 1.018426 5.7149827E-03 2.000000
-470.000 5.301658 5.141704 0.159335 6.1962224E-04 2.000000
-469.000 4.460138 4.455697 0.004259 1.8279965E-04 0.0000000E+00
-468.000 3.716548 3.711137 0.005411 0.0000000E+00 -2.000000
-467.000 3.101878 3.098931 0.002947 0.0000000E+00 -1.0842022E-19
-466.000 2.295462 2.295462 0.000000 0.0000000E+00 3.6893488E+19
-465.000 1.352818 1.352818 0.000000 0.0000000E+00 2.000000
-464.000 0.641607 0.641607 0.000000 0.0000000E+00 0.0000000E+00
-463.000 0.295093 0.295093 0.000000 0.0000000E+00 -2.000000
-462.000 0.127251 0.127251 0.000000 0.0000000E+00 -1.0842022E-19
-461.000 0.043247 0.043247 0.000000 0.0000000E+00 3.6893488E+19
-460.000 0.014597 0.014597 0.000000 0.0000000E+00 2.000000
-459.000 0.003152 0.003152 0.000000 0.0000000E+00 0.0000000E+00
-458.000 0.000814 0.000814 0.000000 0.0000000E+00 -2.000000
-457.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-456.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-455.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-454.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-453.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-452.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-451.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-450.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-449.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-448.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-447.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-446.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-445.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-444.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-443.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-442.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-441.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-440.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-439.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-438.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-437.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-436.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-435.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-434.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-433.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-432.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-431.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-430.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-429.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-428.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-427.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-426.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-425.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-424.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-423.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-422.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-421.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-420.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-419.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-418.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-417.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-416.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-415.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-414.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-413.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-412.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-411.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-410.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-409.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-408.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-407.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-406.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-405.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-404.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-403.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-402.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-401.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-400.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-399.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-398.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-397.000 0.000018 0.000018 0.000000 0.0000000E+00 3.6893488E+19
-396.000 0.022089 0.022089 0.000000 0.0000000E+00 -1.0842022E-19
-395.000 0.057232 0.057232 0.000000 0.0000000E+00 -2.000000
-394.000 0.104929 0.104929 0.000000 0.0000000E+00 0.0000000E+00
-393.000 0.154050 0.154050 0.000000 0.0000000E+00 2.000000
-392.000 0.196685 0.196685 0.000000 0.0000000E+00 3.6893488E+19
-391.000 0.237721 0.237721 0.000000 0.0000000E+00 -1.0842022E-19
-390.000 0.270348 0.270348 0.000000 0.0000000E+00 -2.000000
-389.000 0.300681 0.300681 0.000000 0.0000000E+00 0.0000000E+00
-388.000 0.334015 0.334015 0.000000 0.0000000E+00 2.000000
-387.000 0.555571 0.555571 0.000000 0.0000000E+00 3.6893488E+19
-386.000 0.736947 0.736947 0.000000 0.0000000E+00 -1.0842022E-19
-385.000 0.978406 0.978406 0.000000 0.0000000E+00 -2.000000
-384.000 1.265808 1.265808 0.000000 0.0000000E+00 0.0000000E+00
-383.000 1.620114 1.620114 0.000000 0.0000000E+00 2.000000
-382.000 2.020464 2.020460 0.000003 7.8607968E-07 3.6893488E+19
-381.000 2.513150 2.392462 0.120675 1.3925318E-05 -1.0842022E-19
-380.000 3.178420 2.713324 0.388858 7.6237328E-02 -2.000000
-379.000 4.180476 3.054373 0.807237 0.3188667 0.0000000E+00
-378.000 5.194744 3.360039 1.235604 0.5991001 2.000000
-377.000 6.492692 3.663167 1.882004 0.9475209 3.6893488E+19
-376.000 7.823855 3.970316 2.499229 1.354310 -1.0842022E-19
-375.000 9.336323 4.299193 3.194981 1.842148 -2.000000
-374.000 11.434986 4.628612 4.224547 2.581828 0.0000000E+00
-373.000 13.783330 4.955684 5.416788 3.410858 2.000000
-372.000 16.193308 5.275209 6.679789 4.238310 3.6893488E+19
-371.000 18.474066 5.570868 7.878560 5.024637 -1.0842022E-19
-370.000 20.574268 5.838429 9.049924 5.685915 -2.000000
-369.000 22.602554 6.087775 10.108267 6.406511 0.0000000E+00
-368.000 24.539917 6.322309 11.245123 6.972483 2.000000
-367.000 26.197729 6.540922 12.241271 7.415536 3.6893488E+19
-366.000 27.602240 6.737951 13.124351 7.739938 -1.0842022E-19
-365.000 28.819920 6.909479 13.904008 8.006433 -2.000000
-364.000 29.861261 7.051085 14.587111 8.223066 0.0000000E+00
-363.000 30.665127 7.161139 15.103125 8.400863 2.000000
-362.000 31.377645 7.243890 15.577743 8.556015 3.6893488E+19
-361.000 31.945381 7.303619 15.979929 8.661833 -1.0842022E-19
-360.000 32.387955 7.343994 16.324448 8.719511 -2.000000
-359.000 32.797241 7.371291 16.653275 8.772676 0.0000000E+00
-358.000 33.101425 7.388238 16.890968 8.822220 2.000000
-357.000 33.367180 7.397641 17.097185 8.872353 3.6893488E+19
-356.000 33.627403 7.401392 17.315964 8.910046 -1.0842022E-19
-355.000 33.835648 7.401313 17.502728 8.931606 -2.000000
-354.000 33.999409 7.397691 17.657686 8.944033 0.0000000E+00
-353.000 34.116016 7.392639 17.768633 8.954745 2.000000
-352.000 34.181881 7.386436 17.840513 8.954930 3.6893488E+19
-351.000 34.253452 7.379619 17.916290 8.957541 -1.0842022E-19
-350.000 34.233425 7.371985 17.925371 8.936067 -2.000000
-349.000 34.205204 7.363765 17.922022 8.919418 0.0000000E+00
-348.000 34.162193 7.355141 17.915611 8.891439 2.000000
-347.000 34.127197 7.346003 17.912136 8.869059 3.6893488E+19
-346.000 34.089809 7.338383 17.915171 8.836256 -1.0842022E-19
-345.000 34.054390 7.329247 17.917219 8.807922 -2.000000
-344.000 34.021034 7.320911 17.920143 8.779981 0.0000000E+00
-343.000 33.990547 7.312294 17.924654 8.753597 2.000000
-342.000 33.941986 7.304144 17.913218 8.724624 3.6893488E+19
-341.000 33.820187 7.295815 17.847151 8.677218 2.000000
-340.000 33.661774 7.288129 17.757746 8.615899 -1.0842022E-19
-339.000 33.508411 7.280074 17.661852 8.566483 0.0000000E+00
-338.000 33.365047 7.272988 17.565622 8.526436 3.6893488E+19
-337.000 33.232384 7.266149 17.474543 8.491693 -2.000000
-336.000 33.139393 7.260652 17.428303 8.450440 2.000000
-335.000 33.074093 7.254122 17.407316 8.412654 -1.0842022E-19
-334.000 32.963261 7.247519 17.354406 8.361334 0.0000000E+00
-333.000 32.800365 7.241553 17.267809 8.291003 3.6893488E+19
-332.000 32.666588 7.235720 17.198015 8.232853 -2.000000
-331.000 32.541428 7.228900 17.130451 8.182077 2.000000
-330.000 32.399334 7.222214 17.056499 8.120623 -1.0842022E-19
-329.000 32.281872 7.215764 16.994160 8.071948 0.0000000E+00
-328.000 32.168976 7.210742 16.924940 8.033295 3.6893488E+19
-327.000 32.048607 7.205033 16.851416 7.992158 -2.000000
-326.000 31.904570 7.199545 16.782915 7.922110 2.000000
-325.000 31.718613 7.194330 16.662172 7.862111 -1.0842022E-19
-324.000 31.551165 7.189315 16.552553 7.809295 0.0000000E+00
-323.000 31.380966 7.184421 16.455624 7.740921 3.6893488E+19
-322.000 31.248449 7.178971 16.400959 7.668520 -2.000000
-321.000 31.147743 7.173661 16.368719 7.605362 2.000000
-320.000 31.061232 7.169686 16.336983 7.554564 -1.0842022E-19
-319.000 30.987885 7.165277 16.311295 7.511315 0.0000000E+00
-318.000 30.919147 7.160751 16.283686 7.474714 3.6893488E+19
-317.000 30.856277 7.156402 16.257555 7.442322 -2.000000
-316.000 30.794470 7.151431 16.229481 7.413560 2.000000
-315.000 30.724865 7.146964 16.188753 7.389149 -1.0842022E-19
-314.000 30.646013 7.141380 16.143248 7.361386 0.0000000E+00
-313.000 30.520247 7.136507 16.057388 7.326352 3.6893488E+19
-312.000 30.406168 7.132520 15.982687 7.290962 -2.000000
-311.000 30.289335 7.126931 15.905191 7.257212 2.000000
-310.000 30.176304 7.121739 15.827909 7.226655 -1.0842022E-19
-309.000 30.048285 7.117196 15.755877 7.175213 0.0000000E+00
-308.000 29.921406 7.112348 15.683650 7.125407 3.6893488E+19
-307.000 29.795361 7.109447 15.608829 7.077086 -2.000000
-306.000 29.667971 7.105361 15.533181 7.029429 2.000000
-305.000 29.567495 7.101583 15.485408 6.980506 -1.0842022E-19
-304.000 29.489569 7.098266 15.453309 6.937993 0.0000000E+00
-303.000 29.403954 7.096615 15.408187 6.899153 3.6893488E+19
-302.000 29.327829 7.096270 15.372101 6.859460 -2.000000
-301.000 29.256691 7.093865 15.343366 6.819459 2.000000
-300.000 29.202570 7.092321 15.314807 6.795442 -1.0842022E-19
-299.000 29.154051 7.092475 15.289860 6.771716 0.0000000E+00
-298.000 29.111805 7.092366 15.269686 6.749753 3.6893488E+19
-297.000 29.060293 7.091600 15.243363 6.725329 -2.000000
-296.000 29.007736 7.089538 15.210757 6.707443 2.000000
-295.000 28.942970 7.088287 15.164901 6.689783 -1.0842022E-19
-294.000 28.879339 7.086938 15.125167 6.667233 0.0000000E+00
-293.000 28.824076 7.084784 15.090395 6.648898 3.6893488E+19
-292.000 28.765406 7.080374 15.053432 6.631601 -2.000000
-291.000 28.232779 7.078951 15.019346 6.134482 2.000000
-290.000 27.785601 7.075900 14.945848 5.763851 -1.0842022E-19
-289.000 27.370142 7.075106 14.880278 5.414758 0.0000000E+00
-288.000 27.067532 7.072526 14.819530 5.175475 3.6893488E+19
-287.000 25.922970 7.069910 13.951614 4.901447 -2.000000
-286.000 24.850492 7.068456 13.187938 4.594100 2.000000
-285.000 23.771208 7.065062 12.406247 4.299899 -1.0842022E-19
-284.000 22.720901 7.061993 11.720390 3.938518 0.0000000E+00
-283.000 21.483030 7.058504 11.147549 3.276977 3.6893488E+19
-282.000 20.433260 7.054183 10.702378 2.676698 -2.000000
-281.000 19.685562 7.053994 10.368984 2.262583 2.000000
-280.000 19.131783 7.053660 10.131739 1.946383 -1.0842022E-19
-279.000 18.517513 7.052875 9.740694 1.723944 0.0000000E+00
-278.000 17.458941 7.051797 9.206256 1.200889 3.6893488E+19
-277.000 16.246553 7.049133 8.444141 0.7532801 -2.000000
-276.000 14.821490 6.868347 7.611142 0.3420009 2.000000
-275.000 13.622031 6.650156 6.846577 0.1252979 -1.0842022E-19
-274.000 12.052493 6.427160 5.573617 5.1715471E-02 0.0000000E+00
-273.000 10.195230 6.189762 3.982752 2.2715172E-02 3.6893488E+19
-272.000 8.182182 5.920552 2.249629 1.2000895E-02 -2.000000
-271.000 6.110028 5.421129 0.684532 4.3674661E-03 2.000000
-270.000 4.873822 4.788926 0.084522 3.7391356E-04 2.000000
-269.000 4.096159 4.091394 0.004765 0.0000000E+00 0.0000000E+00
-268.000 3.397026 3.389857 0.007169 0.0000000E+00 -2.000000
-267.000 2.799086 2.799086 0.000000 0.0000000E+00 -1.0842022E-19
-266.000 2.071157 2.071157 0.000000 0.0000000E+00 3.6893488E+19
-265.000 1.156603 1.156603 0.000000 0.0000000E+00 2.000000
-264.000 0.540817 0.540817 0.000000 0.0000000E+00 0.0000000E+00
-263.000 0.239813 0.239813 0.000000 0.0000000E+00 -2.000000
-262.000 0.093717 0.093717 0.000000 0.0000000E+00 -1.0842022E-19
-261.000 0.033568 0.033568 0.000000 0.0000000E+00 3.6893488E+19
-260.000 0.007299 0.007299 0.000000 0.0000000E+00 2.000000
-259.000 0.002774 0.002774 0.000000 0.0000000E+00 0.0000000E+00
-258.000 0.000481 0.000481 0.000000 0.0000000E+00 -2.000000
-257.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-256.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-255.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-254.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-253.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-252.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-251.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-250.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-249.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-248.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-247.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-246.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-245.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-244.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-243.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-242.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-241.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-240.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-239.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-238.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-237.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-236.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-235.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-234.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-233.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-232.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-231.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-230.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-229.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-228.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-227.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-226.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-225.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-224.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-223.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-222.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-221.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-220.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-219.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-218.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-217.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-216.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-215.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-214.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-213.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-212.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-211.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-210.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-209.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-208.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-207.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-206.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-205.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-204.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-203.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-202.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-201.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-200.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-199.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-198.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-197.000 0.000017 0.000017 0.000000 0.0000000E+00 3.6893488E+19
-196.000 0.021847 0.021847 0.000000 0.0000000E+00 -1.0842022E-19
-195.000 0.056858 0.056858 0.000000 0.0000000E+00 -2.000000
-194.000 0.104438 0.104438 0.000000 0.0000000E+00 0.0000000E+00
-193.000 0.153417 0.153417 0.000000 0.0000000E+00 2.000000
-192.000 0.195977 0.195977 0.000000 0.0000000E+00 3.6893488E+19
-191.000 0.236809 0.236809 0.000000 0.0000000E+00 -1.0842022E-19
-190.000 0.269062 0.269062 0.000000 0.0000000E+00 -2.000000
-189.000 0.298746 0.298746 0.000000 0.0000000E+00 0.0000000E+00
-188.000 0.330440 0.330440 0.000000 0.0000000E+00 2.000000
-187.000 0.548866 0.548866 0.000000 0.0000000E+00 3.6893488E+19
-186.000 0.729584 0.729584 0.000000 0.0000000E+00 -1.0842022E-19
-185.000 0.962080 0.962080 0.000000 0.0000000E+00 -2.000000
-184.000 1.247327 1.247327 0.000000 0.0000000E+00 0.0000000E+00
-183.000 1.600953 1.600953 0.000000 0.0000000E+00 2.000000
-182.000 2.001132 2.001132 0.000000 0.0000000E+00 3.6893488E+19
-181.000 2.373831 2.373828 0.000002 9.9812996E-07 -1.0842022E-19
-180.000 2.821058 2.698330 0.122723 4.6231280E-06 -2.000000
-179.000 3.430346 3.041889 0.388446 1.0576698E-05 0.0000000E+00
-178.000 4.244616 3.350727 0.815143 7.8745365E-02 2.000000
-177.000 5.225489 3.653177 1.251209 0.3211025 3.6893488E+19
-176.000 6.455055 3.960118 1.890834 0.6041033 -1.0842022E-19
-175.000 7.779628 4.289218 2.526195 0.9642153 -2.000000
-174.000 9.256911 4.617797 3.232971 1.406142 0.0000000E+00
-173.000 11.115880 4.944427 4.236218 1.935235 2.000000
-172.000 13.420630 5.263076 5.428997 2.728558 3.6893488E+19
-171.000 15.815013 5.559962 6.687813 3.567238 -1.0842022E-19
-170.000 18.111158 5.828919 7.885205 4.397033 -2.000000
-169.000 20.314243 6.078818 9.056658 5.178769 0.0000000E+00
-168.000 22.261349 6.313596 10.115940 5.831813 2.000000
-167.000 24.331835 6.532447 11.253744 6.545642 3.6893488E+19
-166.000 26.086073 6.731511 12.247293 7.107270 -1.0842022E-19
-165.000 27.566401 6.903345 13.135601 7.527454 -2.000000
-164.000 28.791029 7.045501 13.914755 7.830771 0.0000000E+00
-163.000 29.852766 7.157099 14.587702 8.107964 2.000000
-162.000 30.659410 7.240087 15.105125 8.314198 3.6893488E+19
-161.000 31.384594 7.300089 15.582484 8.502021 -1.0842022E-19
-160.000 31.979982 7.342014 15.992795 8.645175 -2.000000
-159.000 32.422131 7.368825 16.331453 8.721850 0.0000000E+00
-158.000 32.827625 7.386055 16.661009 8.780560 2.000000
-157.000 33.129684 7.395381 16.897720 8.836584 3.6893488E+19
-156.000 33.405201 7.399137 17.111980 8.894081 -1.0842022E-19
-155.000 33.671528 7.399036 17.333570 8.938922 -2.000000
-154.000 33.883991 7.395914 17.521029 8.967047 0.0000000E+00
-153.000 34.055149 7.390479 17.671305 8.993365 2.000000
-152.000 34.181499 7.384296 17.780182 9.017022 3.6893488E+19
-151.000 34.257305 7.377277 17.854980 9.025046 -1.0842022E-19
-150.000 34.213600 7.369424 17.843073 9.001102 -2.000000
-149.000 34.194080 7.361402 17.837589 8.995090 0.0000000E+00
-148.000 34.162678 7.352442 17.835695 8.974541 2.000000
-147.000 34.119385 7.343690 17.834570 8.941123 3.6893488E+19
-146.000 34.071030 7.335710 17.826788 8.908534 -1.0842022E-19
-145.000 34.040226 7.326876 17.838379 8.874975 -2.000000
-144.000 34.009541 7.318353 17.846117 8.845072 0.0000000E+00
-143.000 33.982910 7.309929 17.856995 8.815988 2.000000
-142.000 33.914921 7.301874 17.826731 8.786318 3.6893488E+19
-141.000 33.798130 7.293460 17.763195 8.741475 2.000000
-140.000 33.647156 7.285577 17.684799 8.676778 -1.0842022E-19
-139.000 33.485806 7.277325 17.588026 8.620454 0.0000000E+00
-138.000 33.348961 7.270074 17.500126 8.578761 3.6893488E+19
-137.000 33.269691 7.263638 17.462816 8.543240 -2.000000
-136.000 33.204044 7.257883 17.439402 8.506760 2.000000
-135.000 33.135616 7.251492 17.418648 8.465477 -1.0842022E-19
-134.000 33.048439 7.244647 17.378456 8.425332 0.0000000E+00
-133.000 32.893951 7.238539 17.298647 8.356767 3.6893488E+19
-132.000 32.750114 7.232027 17.225485 8.292601 -2.000000
-131.000 32.618816 7.225486 17.153988 8.239342 2.000000
-130.000 32.470669 7.219016 17.075689 8.175962 -1.0842022E-19
-129.000 32.347290 7.212455 17.011599 8.123237 0.0000000E+00
-128.000 32.228493 7.207137 16.941811 8.079545 3.6893488E+19
-127.000 32.115181 7.201646 16.877199 8.036333 -2.000000
-126.000 31.969809 7.196077 16.807957 7.965774 2.000000
-125.000 31.779894 7.190873 16.683622 7.905399 -1.0842022E-19
-124.000 31.606991 7.185609 16.573656 7.847726 0.0000000E+00
-123.000 31.422165 7.180894 16.457438 7.783834 3.6893488E+19
-122.000 31.298317 7.175470 16.406862 7.715982 -2.000000
-121.000 31.202965 7.170175 16.379534 7.653258 2.000000
-120.000 31.114449 7.166074 16.346205 7.602170 -1.0842022E-19
-119.000 31.034660 7.161205 16.322071 7.551385 0.0000000E+00
-118.000 30.964275 7.157051 16.296350 7.510873 3.6893488E+19
-117.000 30.899797 7.152745 16.268349 7.478705 -2.000000
-116.000 30.837868 7.147086 16.242443 7.448338 2.000000
-115.000 30.764799 7.142713 16.199715 7.422372 -1.0842022E-19
-114.000 30.691162 7.137440 16.164307 7.389416 0.0000000E+00
-113.000 30.568001 7.132679 16.079306 7.356014 3.6893488E+19
-112.000 30.455931 7.128262 16.003935 7.323737 -2.000000
-111.000 30.342041 7.123002 15.928411 7.290630 2.000000
-110.000 30.231506 7.117544 15.855530 7.258435 -1.0842022E-19
-109.000 30.104568 7.113191 15.781447 7.209932 0.0000000E+00
-108.000 29.975050 7.109965 15.704862 7.160224 3.6893488E+19
-107.000 29.847980 7.105750 15.633821 7.108410 -2.000000
-106.000 29.716650 7.103792 15.554315 7.058542 2.000000
-105.000 29.605774 7.099780 15.497667 7.008327 -1.0842022E-19
-104.000 29.512005 7.097391 15.449293 6.965321 0.0000000E+00
-103.000 29.427422 7.096960 15.405330 6.925133 3.6893488E+19
-102.000 29.351669 7.095914 15.371804 6.883952 -2.000000
-101.000 29.286959 7.095633 15.346094 6.845232 2.000000
-100.000 29.235708 7.094947 15.318782 6.821979 -1.0842022E-19
-99.000 29.186249 7.091022 15.294363 6.800865 0.0000000E+00
-98.000 29.140465 7.087459 15.274560 6.778447 3.6893488E+19
-97.000 29.091730 7.085638 15.248686 6.757406 -2.000000
-96.000 29.033342 7.082983 15.215714 6.734643 2.000000
-95.000 28.970453 7.082492 15.173618 6.714342 -1.0842022E-19
-94.000 28.904882 7.081843 15.132645 6.690397 0.0000000E+00
-93.000 28.846066 7.078152 15.096630 6.671284 3.6893488E+19
-92.000 28.789141 7.077049 15.058530 6.653561 -2.000000
-91.000 28.254551 7.074108 15.024512 6.155931 2.000000
-90.000 27.806696 7.072444 14.949785 5.784465 -1.0842022E-19
-89.000 27.388277 7.070758 14.883738 5.433780 0.0000000E+00
-88.000 27.083763 7.068905 14.821439 5.193421 3.6893488E+19
-87.000 25.942539 7.066713 13.954929 4.920895 -2.000000
-86.000 24.867239 7.064672 13.190184 4.612382 2.000000
-85.000 23.797565 7.062724 12.408388 4.326453 -1.0842022E-19
-84.000 22.744530 7.060029 11.723438 3.961062 0.0000000E+00
-83.000 21.542362 7.056266 11.149985 3.336111 3.6893488E+19
-82.000 20.486832 7.051512 10.705424 2.729894 -2.000000
-81.000 19.702841 7.048636 10.368743 2.285461 2.000000
-80.000 19.135790 7.048965 10.127103 1.959720 -1.0842022E-19
-79.000 18.497221 7.048548 9.714549 1.734124 0.0000000E+00
-78.000 17.439880 7.048216 9.181763 1.209901 3.6893488E+19
-77.000 16.263861 7.046005 8.444454 0.7734017 -2.000000
-76.000 14.862439 6.866292 7.621409 0.3747391 2.000000
-75.000 13.651541 6.647906 6.854383 0.1492534 -1.0842022E-19
-74.000 12.072039 6.424392 5.582277 6.5369248E-02 0.0000000E+00
-73.000 10.200567 6.187532 3.989248 2.3786832E-02 3.6893488E+19
-72.000 8.182509 5.914437 2.256219 1.1853673E-02 -2.000000
-71.000 6.106835 5.408819 0.693287 4.7280863E-03 2.000000
-70.000 4.860253 4.773509 0.086360 3.8522424E-04 2.000000
-69.000 4.079269 4.074957 0.004312 0.0000000E+00 0.0000000E+00
-68.000 3.381336 3.374007 0.007329 0.0000000E+00 -2.000000
-67.000 2.728335 2.728335 0.000000 0.0000000E+00 -1.0842022E-19
-66.000 1.828753 1.828753 0.000000 0.0000000E+00 3.6893488E+19
-65.000 0.975650 0.975650 0.000000 0.0000000E+00 2.000000
-64.000 0.488548 0.488548 0.000000 0.0000000E+00 0.0000000E+00
-63.000 0.227008 0.227008 0.000000 0.0000000E+00 -2.000000
-62.000 0.087136 0.087136 0.000000 0.0000000E+00 -1.0842022E-19
-61.000 0.028660 0.028660 0.000000 0.0000000E+00 3.6893488E+19
-60.000 0.004980 0.004980 0.000000 0.0000000E+00 2.000000
-59.000 0.002426 0.002426 0.000000 0.0000000E+00 0.0000000E+00
-58.000 0.000396 0.000396 0.000000 0.0000000E+00 -2.000000
-57.000 0.000124 0.000124 0.000000 0.0000000E+00 -1.0842022E-19
-56.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-55.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-54.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-53.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-52.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-51.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-50.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-49.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-48.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-47.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-46.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-45.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-44.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-43.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-42.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-41.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-40.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-39.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-38.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-37.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-36.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-35.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-34.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-33.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-32.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-31.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-30.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-29.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-28.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-27.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-26.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-25.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-24.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-23.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-22.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-21.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-20.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-19.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-18.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-17.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-16.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-15.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-14.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-13.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-12.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-11.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-10.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-9.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-8.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-7.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-6.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-5.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-4.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-3.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-2.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-1.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
0.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000


==> Fig_Hys_LLN2D/Other_Sensitivity_Exp/vol_HY6.dat <==
-699.000 0.027828 0.000283 0.026786 7.6003076E-04 0.0000000E+00
-698.000 0.046703 0.009382 0.005758 3.1562228E-02 -1.0842022E-19
-697.000 0.217470 0.042749 0.011435 0.1632864 2.000000
-696.000 0.585621 0.092916 0.115510 0.3771948 -2.000000
-695.000 1.101999 0.152378 0.311663 0.6379572 3.6893488E+19
-694.000 1.818743 0.212806 0.694374 0.9115635 0.0000000E+00
-693.000 2.313899 0.350661 0.785400 1.177838 -1.0842022E-19
-692.000 3.170630 0.476143 1.274363 1.420124 2.000000
-691.000 3.982627 0.632833 1.696068 1.653726 -2.000000
-690.000 5.429315 1.037187 2.216341 2.175786 3.6893488E+19
-689.000 7.287297 1.488158 3.014435 2.784705 0.0000000E+00
-688.000 9.234774 1.920334 3.764022 3.550418 -1.0842022E-19
-687.000 11.502102 2.303026 4.865588 4.333488 2.000000
-686.000 13.966223 2.716660 6.201754 5.047809 -2.000000
-685.000 16.357098 3.106689 7.604601 5.645807 3.6893488E+19
-684.000 18.744267 3.491782 8.950336 6.302146 0.0000000E+00
-683.000 20.879751 3.883559 10.155522 6.840670 2.000000
-682.000 22.745245 4.280892 11.209190 7.255161 3.6893488E+19
-681.000 24.563747 4.681308 12.295971 7.586468 -1.0842022E-19
-680.000 26.110548 5.059988 13.185808 7.864751 -2.000000
-679.000 27.416983 5.393512 13.937427 8.086042 0.0000000E+00
-678.000 28.524441 5.695761 14.585482 8.243197 2.000000
-677.000 29.443953 5.973970 15.099343 8.370639 3.6893488E+19
-676.000 30.250422 6.230115 15.538257 8.482050 -1.0842022E-19
-675.000 30.955296 6.463078 15.916644 8.575573 -2.000000
-674.000 31.491121 6.669774 16.186455 8.634895 0.0000000E+00
-673.000 31.953836 6.845912 16.438454 8.669470 2.000000
-672.000 32.356197 6.991340 16.689877 8.674979 3.6893488E+19
-671.000 32.649273 7.106688 16.880970 8.661618 -1.0842022E-19
-670.000 32.849789 7.195179 17.003277 8.651335 -2.000000
-669.000 32.999775 7.260736 17.091915 8.647125 0.0000000E+00
-668.000 33.115814 7.307768 17.164894 8.643152 2.000000
-667.000 33.143291 7.340492 17.178654 8.624146 3.6893488E+19
-666.000 33.158524 7.362223 17.192984 8.603318 -1.0842022E-19
-665.000 33.160038 7.375683 17.203449 8.580905 -2.000000
-664.000 33.147110 7.383255 17.210161 8.553696 0.0000000E+00
-663.000 33.122253 7.386026 17.209637 8.526591 2.000000
-662.000 33.084229 7.385555 17.200218 8.498456 3.6893488E+19
-661.000 33.039421 7.382954 17.186905 8.469562 -1.0842022E-19
-660.000 32.985317 7.378373 17.164906 8.442037 -2.000000
-659.000 32.930782 7.372410 17.146063 8.412307 0.0000000E+00
-658.000 32.863716 7.365420 17.126799 8.371498 2.000000
-657.000 32.788498 7.357540 17.098969 8.331987 3.6893488E+19
-656.000 32.720894 7.350128 17.072605 8.298162 -1.0842022E-19
-655.000 32.653698 7.341901 17.042444 8.269354 -2.000000
-654.000 32.578880 7.333614 17.003099 8.242166 0.0000000E+00
-653.000 32.495773 7.325077 16.959133 8.211563 2.000000
-652.000 32.387238 7.317234 16.911430 8.158574 3.6893488E+19
-651.000 32.260857 7.309036 16.859722 8.092097 -1.0842022E-19
-650.000 32.087551 7.301333 16.754038 8.032180 -2.000000
-649.000 31.946016 7.293776 16.672819 7.979422 0.0000000E+00
-648.000 31.892090 7.286102 16.680853 7.925135 2.000000
-647.000 31.830658 7.279052 16.685017 7.866588 3.6893488E+19
-646.000 31.766647 7.271999 16.682461 7.812186 -1.0842022E-19
-645.000 31.697170 7.265208 16.661636 7.770326 -2.000000
-644.000 31.631531 7.258783 16.628424 7.744324 0.0000000E+00
-643.000 31.571154 7.252303 16.588663 7.730188 2.000000
-642.000 31.519274 7.246432 16.550749 7.722093 3.6893488E+19
-641.000 31.469748 7.240746 16.518410 7.710592 -1.0842022E-19
-640.000 31.424379 7.234778 16.492334 7.697267 -2.000000
-639.000 31.361877 7.228424 16.455658 7.677795 0.0000000E+00
-638.000 31.304989 7.222316 16.427471 7.655200 2.000000
-637.000 31.242353 7.216826 16.398380 7.627146 3.6893488E+19
-636.000 31.161264 7.210890 16.374239 7.576133 -1.0842022E-19
-635.000 31.086336 7.204460 16.352150 7.529725 -2.000000
-634.000 31.023552 7.198767 16.330271 7.494515 0.0000000E+00
-633.000 30.964907 7.192462 16.306973 7.465471 2.000000
-632.000 30.908428 7.186635 16.283495 7.438298 3.6893488E+19
-631.000 30.858025 7.180852 16.261377 7.415794 -1.0842022E-19
-630.000 30.794601 7.176298 16.222908 7.395395 -2.000000
-629.000 30.735586 7.171278 16.191582 7.372727 0.0000000E+00
-628.000 30.646023 7.166782 16.135344 7.343896 2.000000
-627.000 30.537373 7.161808 16.060770 7.314794 3.6893488E+19
-626.000 30.438950 7.155781 15.996526 7.286644 -1.0842022E-19
-625.000 30.352283 7.150942 15.939253 7.262089 -2.000000
-624.000 30.254158 7.145232 15.872936 7.235990 0.0000000E+00
-623.000 30.169897 7.139249 15.815537 7.215111 2.000000
-622.000 30.081955 7.134302 15.753529 7.194125 3.6893488E+19
-621.000 29.999298 7.129689 15.696987 7.172625 -1.0842022E-19
-620.000 29.892603 7.125957 15.638885 7.127761 -2.000000
-619.000 29.789660 7.122505 15.588231 7.078923 0.0000000E+00
-618.000 29.714931 7.118661 15.556984 7.039286 2.000000
-617.000 29.660652 7.115173 15.547367 6.998111 3.6893488E+19
-616.000 29.619141 7.112102 15.545704 6.961335 -1.0842022E-19
-615.000 29.576017 7.109374 15.540090 6.926555 -2.000000
-614.000 29.530945 7.106368 15.529801 6.894779 0.0000000E+00
-613.000 29.487720 7.103642 15.515956 6.868124 2.000000
-612.000 29.442207 7.101026 15.498377 6.842804 3.6893488E+19
-611.000 29.401848 7.098543 15.484124 6.819180 -1.0842022E-19
-610.000 29.365318 7.096496 15.471395 6.797429 -2.000000
-609.000 29.305004 7.094437 15.426496 6.784071 0.0000000E+00
-608.000 29.244024 7.093511 15.378531 6.771982 2.000000
-607.000 29.197166 7.091807 15.343856 6.761505 3.6893488E+19
-606.000 29.160618 7.090839 15.315277 6.754504 -1.0842022E-19
-605.000 29.133390 7.091228 15.291937 6.750225 -2.000000
-604.000 29.111221 7.092369 15.273191 6.745661 0.0000000E+00
-603.000 29.088270 7.089769 15.258510 6.739991 2.000000
-602.000 29.070499 7.090712 15.246392 6.733397 3.6893488E+19
-601.000 29.047985 7.088908 15.232556 6.726521 -1.0842022E-19
-600.000 29.025522 7.088670 15.220056 6.716797 -2.000000
-599.000 28.999134 7.087835 15.203907 6.707392 0.0000000E+00
-598.000 28.975035 7.085498 15.190239 6.699297 2.000000
-597.000 28.948893 7.085076 15.174091 6.689724 3.6893488E+19
-596.000 28.901781 7.084281 15.150744 6.666752 -1.0842022E-19
-595.000 28.844721 7.082981 15.122434 6.639306 -2.000000
-594.000 28.789234 7.080927 15.092736 6.615572 0.0000000E+00
-593.000 28.740034 7.079693 15.063604 6.596735 2.000000
-592.000 28.701641 7.078762 15.039526 6.583354 3.6893488E+19
-591.000 28.660664 7.074931 15.015341 6.570393 -1.0842022E-19
-590.000 28.626938 7.072027 14.994491 6.560421 -2.000000
-589.000 28.596079 7.069269 14.975968 6.550841 0.0000000E+00
-588.000 28.572517 7.069170 14.959929 6.543419 2.000000
-587.000 28.382090 7.066786 14.944408 6.370893 3.6893488E+19
-586.000 27.921608 7.066561 14.922299 5.932748 -1.0842022E-19
-585.000 27.532904 7.064517 14.863708 5.604679 -2.000000
-584.000 27.169321 7.063612 14.807324 5.298383 0.0000000E+00
-583.000 26.872808 7.062225 14.756943 5.053639 2.000000
-582.000 26.597118 7.061892 14.706064 4.829162 3.6893488E+19
-581.000 26.376051 7.060868 14.648243 4.666941 -1.0842022E-19
-580.000 25.426189 7.059878 13.861394 4.504916 -2.000000
-579.000 24.763914 7.058105 13.338124 4.367687 0.0000000E+00
-578.000 24.049051 7.056343 12.801086 4.191622 2.000000
-577.000 23.463709 7.054685 12.396809 4.012214 3.6893488E+19
-576.000 22.843691 7.053169 11.970772 3.819750 -1.0842022E-19
-575.000 22.223536 7.050664 11.538334 3.634537 -2.000000
-574.000 21.241846 7.048954 11.031874 3.161017 0.0000000E+00
-573.000 20.335512 7.047742 10.624079 2.663692 2.000000
-572.000 19.675592 7.047043 10.319782 2.308769 3.6893488E+19
-571.000 19.195498 7.046035 10.105077 2.044386 -1.0842022E-19
-570.000 18.739845 7.045102 9.876511 1.818233 -2.000000
-569.000 18.365929 7.043573 9.655997 1.666358 0.0000000E+00
-568.000 17.963385 7.042588 9.361616 1.559181 2.000000
-567.000 17.838045 7.041470 9.033954 1.762622 3.6893488E+19
-566.000 17.411961 7.041285 8.763973 1.606702 -1.0842022E-19
-565.000 16.762859 7.040697 8.483114 1.239049 -2.000000
-564.000 16.274673 7.039229 8.204137 1.031306 0.0000000E+00
-563.000 15.542731 7.036746 7.871511 0.6344736 2.000000
-562.000 14.542809 6.885279 7.338861 0.3186682 3.6893488E+19
-561.000 13.423396 6.682369 6.612072 0.1289559 -1.0842022E-19
-560.000 11.943805 6.466821 5.414391 6.2592596E-02 -2.000000
-559.000 10.178301 6.248354 3.895758 3.4187991E-02 0.0000000E+00
-558.000 8.261209 6.015701 2.228069 1.7439708E-02 2.000000
-557.000 6.318939 5.592075 0.718243 8.6206151E-03 3.6893488E+19
-556.000 5.159349 5.053204 0.103072 3.0725652E-03 -1.0842022E-19
-555.000 4.427783 4.416481 0.005452 5.8490774E-03 -2.000000
-554.000 3.695982 3.683170 0.010879 1.9339963E-03 0.0000000E+00
-553.000 3.115860 3.111104 0.000000 4.7558402E-03 2.000000
-552.000 2.345130 2.343580 0.000000 1.5504347E-03 3.6893488E+19
-551.000 1.517334 1.513249 0.000000 4.0848460E-03 -1.0842022E-19
-550.000 0.789438 0.786876 0.000000 2.5625599E-03 -2.000000
-549.000 0.378038 0.375560 0.000000 2.4781115E-03 0.0000000E+00
-548.000 0.178260 0.175961 0.000000 2.2988345E-03 2.000000
-547.000 0.079873 0.077665 0.000000 2.2079614E-03 3.6893488E+19
-546.000 0.029221 0.027203 0.000000 2.0181381E-03 -1.0842022E-19
-545.000 0.007316 0.005321 0.000000 1.9955328E-03 -2.000000
-544.000 0.004324 0.002608 0.000000 1.7166244E-03 0.0000000E+00
-543.000 0.002611 0.000945 0.000000 1.6666151E-03 2.000000
-542.000 0.002286 0.000766 0.000000 1.5194676E-03 3.6893488E+19
-541.000 0.002068 0.000656 0.000000 1.4111294E-03 2.000000
-540.000 0.001847 0.000587 0.000000 1.2601011E-03 -1.0842022E-19
-539.000 0.001703 0.000575 0.000000 1.1286751E-03 0.0000000E+00
-538.000 0.001521 0.000559 0.000000 9.6204615E-04 3.6893488E+19
-537.000 0.001398 0.000562 0.000000 8.3623489E-04 -2.000000
-536.000 0.001295 0.000568 0.000000 7.2692701E-04 2.000000
-535.000 0.001205 0.000600 0.000000 6.0502626E-04 -1.0842022E-19
-534.000 0.001117 0.000696 0.000000 4.2133228E-04 0.0000000E+00
-533.000 0.001158 0.000850 0.000000 3.0800214E-04 3.6893488E+19
-532.000 0.001045 0.000840 0.000000 2.0513267E-04 -2.000000
-531.000 0.000873 0.000873 0.000000 0.0000000E+00 2.000000
-530.000 0.000856 0.000856 0.000000 0.0000000E+00 -1.0842022E-19
-529.000 0.000991 0.000991 0.000000 0.0000000E+00 0.0000000E+00
-528.000 0.001126 0.001126 0.000000 0.0000000E+00 3.6893488E+19
-527.000 0.001267 0.001267 0.000000 0.0000000E+00 -2.000000
-526.000 0.001404 0.001404 0.000000 0.0000000E+00 2.000000
-525.000 0.001540 0.001540 0.000000 0.0000000E+00 -1.0842022E-19
-524.000 0.001660 0.001660 0.000000 0.0000000E+00 0.0000000E+00
-523.000 0.001785 0.001785 0.000000 0.0000000E+00 3.6893488E+19
-522.000 0.001892 0.001892 0.000000 0.0000000E+00 -2.000000
-521.000 0.002043 0.002043 0.000000 0.0000000E+00 2.000000
-520.000 0.002209 0.002209 0.000000 0.0000000E+00 -1.0842022E-19
-519.000 0.002457 0.002457 0.000000 0.0000000E+00 0.0000000E+00
-518.000 0.002689 0.002689 0.000000 0.0000000E+00 3.6893488E+19
-517.000 0.002987 0.002987 0.000000 0.0000000E+00 -2.000000
-516.000 0.003227 0.003227 0.000000 0.0000000E+00 2.000000
-515.000 0.003539 0.003539 0.000000 0.0000000E+00 -1.0842022E-19
-514.000 0.003905 0.003905 0.000000 0.0000000E+00 0.0000000E+00
-513.000 0.004301 0.004301 0.000000 0.0000000E+00 3.6893488E+19
-512.000 0.005012 0.005012 0.000000 0.0000000E+00 -2.000000
-511.000 0.005571 0.005571 0.000000 0.0000000E+00 2.000000
-510.000 0.006080 0.006080 0.000000 0.0000000E+00 -1.0842022E-19
-509.000 0.006593 0.006593 0.000000 0.0000000E+00 0.0000000E+00
-508.000 0.007107 0.007107 0.000000 0.0000000E+00 3.6893488E+19
-507.000 0.007426 0.007426 0.000000 0.0000000E+00 -2.000000
-506.000 0.007538 0.007538 0.000000 0.0000000E+00 2.000000
-505.000 0.007393 0.007393 0.000000 0.0000000E+00 -1.0842022E-19
-504.000 0.007247 0.007247 0.000000 0.0000000E+00 0.0000000E+00
-503.000 0.006685 0.006685 0.000000 0.0000000E+00 3.6893488E+19
-502.000 0.006455 0.006455 0.000000 0.0000000E+00 -2.000000
-501.000 0.006400 0.006400 0.000000 0.0000000E+00 2.000000
-500.000 0.006451 0.006451 0.000000 0.0000000E+00 -1.0842022E-19
-499.000 0.006596 0.006596 0.000000 0.0000000E+00 0.0000000E+00
-498.000 0.006730 0.006730 0.000000 0.0000000E+00 3.6893488E+19
-497.000 0.006842 0.006842 0.000000 0.0000000E+00 -2.000000
-496.000 0.006870 0.006870 0.000000 0.0000000E+00 2.000000
-495.000 0.006854 0.006854 0.000000 0.0000000E+00 -1.0842022E-19
-494.000 0.006827 0.006827 0.000000 0.0000000E+00 0.0000000E+00
-493.000 0.007374 0.007374 0.000000 0.0000000E+00 3.6893488E+19
-492.000 0.007607 0.007607 0.000000 0.0000000E+00 -2.000000
-491.000 0.008042 0.008042 0.000000 0.0000000E+00 2.000000
-490.000 0.008404 0.008404 0.000000 0.0000000E+00 -1.0842022E-19
-489.000 0.008539 0.008539 0.000000 0.0000000E+00 0.0000000E+00
-488.000 0.009171 0.009171 0.000000 0.0000000E+00 3.6893488E+19
-487.000 0.009245 0.009245 0.000000 0.0000000E+00 -2.000000
-486.000 0.009217 0.009217 0.000000 0.0000000E+00 2.000000
-485.000 0.008932 0.008932 0.000000 0.0000000E+00 -1.0842022E-19
-484.000 0.008946 0.008946 0.000000 0.0000000E+00 0.0000000E+00
-483.000 0.008935 0.008935 0.000000 0.0000000E+00 3.6893488E+19
-482.000 0.008882 0.008882 0.000000 0.0000000E+00 -2.000000
-481.000 0.008853 0.008853 0.000000 0.0000000E+00 2.000000
-480.000 0.008815 0.008815 0.000000 0.0000000E+00 -1.0842022E-19
-479.000 0.008758 0.008758 0.000000 0.0000000E+00 0.0000000E+00
-478.000 0.008701 0.008701 0.000000 0.0000000E+00 3.6893488E+19
-477.000 0.008634 0.008634 0.000000 0.0000000E+00 -2.000000
-476.000 0.008593 0.008593 0.000000 0.0000000E+00 2.000000
-475.000 0.008547 0.008547 0.000000 0.0000000E+00 -1.0842022E-19
-474.000 0.008506 0.008506 0.000000 0.0000000E+00 0.0000000E+00
-473.000 0.008486 0.008486 0.000000 0.0000000E+00 3.6893488E+19
-472.000 0.008469 0.008469 0.000000 0.0000000E+00 -2.000000
-471.000 0.008447 0.008447 0.000000 0.0000000E+00 2.000000
-470.000 0.008443 0.008443 0.000000 0.0000000E+00 2.000000
-469.000 0.008409 0.008409 0.000000 0.0000000E+00 0.0000000E+00
-468.000 0.008397 0.008397 0.000000 0.0000000E+00 -2.000000
-467.000 0.008454 0.008454 0.000000 0.0000000E+00 -1.0842022E-19
-466.000 0.008566 0.008566 0.000000 0.0000000E+00 3.6893488E+19
-465.000 0.009353 0.009353 0.000000 0.0000000E+00 2.000000
-464.000 0.010753 0.010753 0.000000 0.0000000E+00 0.0000000E+00
-463.000 0.011605 0.011605 0.000000 0.0000000E+00 -2.000000
-462.000 0.012024 0.012024 0.000000 0.0000000E+00 -1.0842022E-19
-461.000 0.012277 0.012277 0.000000 0.0000000E+00 3.6893488E+19
-460.000 0.010304 0.010304 0.000000 0.0000000E+00 2.000000
-459.000 0.011418 0.011418 0.000000 0.0000000E+00 0.0000000E+00
-458.000 0.009979 0.009979 0.000000 0.0000000E+00 -2.000000
-457.000 0.011405 0.011405 0.000000 0.0000000E+00 -1.0842022E-19
-456.000 0.010353 0.010353 0.000000 0.0000000E+00 3.6893488E+19
-455.000 0.012079 0.012079 0.000000 0.0000000E+00 2.000000
-454.000 0.010762 0.010762 0.000000 0.0000000E+00 0.0000000E+00
-453.000 0.009605 0.009605 0.000000 0.0000000E+00 -2.000000
-452.000 0.011042 0.011042 0.000000 0.0000000E+00 -1.0842022E-19
-451.000 0.012360 0.012360 0.000000 0.0000000E+00 3.6893488E+19
-450.000 0.010938 0.010938 0.000000 0.0000000E+00 2.000000
-449.000 0.010056 0.010056 0.000000 0.0000000E+00 0.0000000E+00
-448.000 0.012709 0.012709 0.000000 0.0000000E+00 -2.000000
-447.000 0.011664 0.011664 0.000000 0.0000000E+00 -1.0842022E-19
-446.000 0.010774 0.010774 0.000000 0.0000000E+00 3.6893488E+19
-445.000 0.010355 0.010355 0.000000 0.0000000E+00 2.000000
-444.000 0.012943 0.012943 0.000000 0.0000000E+00 0.0000000E+00
-443.000 0.012427 0.012427 0.000000 0.0000000E+00 -2.000000
-442.000 0.017789 0.017789 0.000000 0.0000000E+00 -1.0842022E-19
-441.000 0.022051 0.022051 0.000000 0.0000000E+00 3.6893488E+19
-440.000 0.029619 0.029619 0.000000 0.0000000E+00 2.000000
-439.000 0.034333 0.034333 0.000000 0.0000000E+00 0.0000000E+00
-438.000 0.039147 0.039147 0.000000 0.0000000E+00 -2.000000
-437.000 0.044766 0.044766 0.000000 0.0000000E+00 -1.0842022E-19
-436.000 0.050292 0.050292 0.000000 0.0000000E+00 3.6893488E+19
-435.000 0.052434 0.052434 0.000000 0.0000000E+00 2.000000
-434.000 0.055287 0.055287 0.000000 0.0000000E+00 0.0000000E+00
-433.000 0.057447 0.057447 0.000000 0.0000000E+00 -1.0842022E-19
-432.000 0.059243 0.059243 0.000000 0.0000000E+00 2.000000
-431.000 0.064824 0.064824 0.000000 0.0000000E+00 -2.000000
-430.000 0.070588 0.070588 0.000000 0.0000000E+00 3.6893488E+19
-429.000 0.079056 0.079056 0.000000 0.0000000E+00 0.0000000E+00
-428.000 0.118455 0.118455 0.000000 0.0000000E+00 -1.0842022E-19
-427.000 0.152402 0.152402 0.000000 0.0000000E+00 2.000000
-426.000 0.183024 0.183024 0.000000 0.0000000E+00 -2.000000
-425.000 0.209960 0.209960 0.000000 0.0000000E+00 3.6893488E+19
-424.000 0.238629 0.238629 0.000000 0.0000000E+00 0.0000000E+00
-423.000 0.264063 0.264063 0.000000 0.0000000E+00 -1.0842022E-19
-422.000 0.280055 0.280055 0.000000 0.0000000E+00 2.000000
-421.000 0.289552 0.289552 0.000000 0.0000000E+00 -2.000000
-420.000 0.296548 0.296548 0.000000 0.0000000E+00 3.6893488E+19
-419.000 0.304679 0.304679 0.000000 0.0000000E+00 0.0000000E+00
-418.000 0.312539 0.312539 0.000000 0.0000000E+00 -1.0842022E-19
-417.000 0.319757 0.319757 0.000000 0.0000000E+00 2.000000
-416.000 0.326102 0.326102 0.000000 0.0000000E+00 -1.0842022E-19
-415.000 0.363413 0.363413 0.000000 0.0000000E+00 -2.000000
-414.000 0.400715 0.400715 0.000000 0.0000000E+00 0.0000000E+00
-413.000 0.557901 0.557901 0.000000 0.0000000E+00 2.000000
-412.000 0.625739 0.625739 0.000000 0.0000000E+00 3.6893488E+19
-411.000 0.732095 0.732095 0.000000 0.0000000E+00 -1.0842022E-19
-410.000 0.890204 0.890204 0.000000 0.0000000E+00 -2.000000
-409.000 1.075779 1.075779 0.000000 0.0000000E+00 0.0000000E+00
-408.000 1.253838 1.253838 0.000000 0.0000000E+00 2.000000
-407.000 1.415539 1.415539 0.000000 0.0000000E+00 -2.000000
-406.000 1.545333 1.545333 0.000000 0.0000000E+00 2.000000
-405.000 1.659852 1.659852 0.000000 0.0000000E+00 -1.0842022E-19
-404.000 1.772612 1.772612 0.000000 0.0000000E+00 0.0000000E+00
-403.000 1.881107 1.881107 0.000000 0.0000000E+00 -2.000000
-402.000 1.956227 1.956227 0.000000 0.0000000E+00 -1.0842022E-19
-401.000 2.163181 2.163181 0.000000 0.0000000E+00 -2.000000
-400.000 2.290176 2.290176 0.000000 0.0000000E+00 -2.000000
-399.000 2.510783 2.510783 0.000000 0.0000000E+00 0.0000000E+00
-398.000 2.761775 2.761775 0.000000 0.0000000E+00 -1.0842022E-19
-397.000 3.000840 3.000840 0.000000 0.0000000E+00 2.000000
-396.000 3.237805 3.237805 0.000000 0.0000000E+00 -2.000000
-395.000 3.462831 3.462831 0.000000 0.0000000E+00 3.6893488E+19
-394.000 3.670233 3.670233 0.000000 0.0000000E+00 0.0000000E+00
-393.000 3.752508 3.752508 0.000000 0.0000000E+00 -1.0842022E-19
-392.000 3.878123 3.878123 0.000000 0.0000000E+00 2.000000
-391.000 4.054252 4.054252 0.000000 0.0000000E+00 -2.000000
-390.000 4.221411 4.221411 0.000000 0.0000000E+00 3.6893488E+19
-389.000 4.376336 4.376336 0.000000 0.0000000E+00 0.0000000E+00
-388.000 4.586684 4.586684 0.000000 0.0000000E+00 -1.0842022E-19
-387.000 4.813310 4.813310 0.000000 0.0000000E+00 2.000000
-386.000 5.111135 5.111135 0.000000 0.0000000E+00 -2.000000
-385.000 5.437834 5.437834 0.000000 0.0000000E+00 3.6893488E+19
-384.000 5.714659 5.714659 0.000000 0.0000000E+00 0.0000000E+00
-383.000 5.947063 5.947063 0.000000 0.0000000E+00 -1.0842022E-19
-382.000 6.157953 6.157953 0.000000 0.0000000E+00 2.000000
-381.000 6.354320 6.354320 0.000000 0.0000000E+00 -2.000000
-380.000 6.538776 6.538776 0.000000 0.0000000E+00 3.6893488E+19
-379.000 6.712376 6.712376 0.000000 0.0000000E+00 0.0000000E+00
-378.000 6.876048 6.876048 0.000000 0.0000000E+00 -1.0842022E-19
-377.000 7.022879 7.022879 0.000000 0.0000000E+00 2.000000
-376.000 7.141947 7.141947 0.000000 0.0000000E+00 -2.000000
-375.000 7.229143 7.229143 0.000000 0.0000000E+00 3.6893488E+19
-374.000 7.291049 7.291049 0.000000 0.0000000E+00 0.0000000E+00
-373.000 7.335225 7.335225 0.000000 0.0000000E+00 -1.0842022E-19
-372.000 7.362824 7.362824 0.000000 0.0000000E+00 2.000000
-371.000 7.379027 7.379027 0.000000 0.0000000E+00 -2.000000
-370.000 7.388264 7.388257 0.000008 0.0000000E+00 3.6893488E+19
-369.000 7.529815 7.391803 0.138008 4.3754953E-06 0.0000000E+00
-368.000 7.869877 7.390816 0.398210 8.0851190E-02 -1.0842022E-19
-367.000 8.435994 7.387627 0.732484 0.3158831 2.000000
-366.000 9.126102 7.380406 1.162701 0.5829949 -2.000000
-365.000 9.962874 7.373629 1.670929 0.9183167 3.6893488E+19
-364.000 10.932431 7.365416 2.254665 1.312351 0.0000000E+00
-363.000 11.972473 7.357221 2.863969 1.751283 -1.0842022E-19
-362.000 13.141554 7.350262 3.538478 2.252814 2.000000
-361.000 14.553501 7.343524 4.324418 2.885559 -2.000000
-360.000 16.233831 7.337138 5.254435 3.642260 3.6893488E+19
-359.000 18.415678 7.330267 6.632562 4.452848 0.0000000E+00
-358.000 20.307783 7.323826 7.785063 5.198894 -1.0842022E-19
-357.000 21.959288 7.317645 8.814819 5.826823 2.000000
-356.000 23.549650 7.311450 9.740589 6.497610 -2.000000
-355.000 25.154713 7.305557 10.811978 7.037177 3.6893488E+19
-354.000 26.535542 7.298916 11.782166 7.454458 0.0000000E+00
-353.000 27.722715 7.291412 12.672820 7.758484 -1.0842022E-19
-352.000 28.748425 7.284904 13.462848 8.000672 2.000000
-351.000 29.669813 7.278903 14.174221 8.216690 -2.000000
-350.000 30.426420 7.273377 14.779016 8.374028 3.6893488E+19
-349.000 31.045115 7.267852 15.264044 8.513218 0.0000000E+00
-348.000 31.613470 7.261138 15.713527 8.638805 -1.0842022E-19
-347.000 32.046288 7.255162 16.071911 8.719216 2.000000
-346.000 32.387787 7.249124 16.380810 8.757854 -2.000000
-345.000 32.703014 7.242798 16.673071 8.787145 3.6893488E+19
-344.000 32.928547 7.237168 16.893772 8.797606 0.0000000E+00
-343.000 33.096989 7.231487 17.058105 8.807394 -1.0842022E-19
-342.000 33.247383 7.225793 17.201326 8.820265 2.000000
-341.000 33.412804 7.220309 17.351015 8.841482 -2.000000
-340.000 33.559124 7.215290 17.488850 8.854983 3.6893488E+19
-339.000 33.692791 7.210362 17.602827 8.879602 0.0000000E+00
-338.000 33.845478 7.204915 17.711313 8.929249 -1.0842022E-19
-337.000 33.981754 7.200062 17.824774 8.956921 2.000000
-336.000 34.061161 7.195408 17.900343 8.965410 -2.000000
-335.000 34.118790 7.190991 17.966885 8.960917 3.6893488E+19
-334.000 34.104168 7.186736 17.968609 8.948824 0.0000000E+00
-333.000 34.081982 7.182486 17.967213 8.932286 -1.0842022E-19
-332.000 34.060268 7.178382 17.970417 8.911469 2.000000
-331.000 34.039043 7.174487 17.975792 8.888763 -2.000000
-330.000 34.018299 7.170802 17.983776 8.863718 3.6893488E+19
-329.000 34.000000 7.167216 17.993019 8.839764 0.0000000E+00
-328.000 33.981754 7.163689 18.002228 8.815839 -1.0842022E-19
-327.000 33.964237 7.160223 18.011866 8.792149 2.000000
-326.000 33.947441 7.156981 18.020893 8.769567 -2.000000
-325.000 33.933514 7.154140 18.033926 8.745447 3.6893488E+19
-324.000 33.920773 7.151176 18.048687 8.720909 0.0000000E+00
-323.000 33.904995 7.148645 18.058920 8.697432 -1.0842022E-19
-322.000 33.887386 7.145755 18.064709 8.676924 2.000000
-321.000 33.821316 7.143607 18.064747 8.612962 -2.000000
-320.000 33.768074 7.141156 18.062716 8.564200 3.6893488E+19
-319.000 33.722221 7.138721 18.059898 8.523602 0.0000000E+00
-318.000 33.684433 7.136361 18.056551 8.491520 -1.0842022E-19
-317.000 33.657936 7.134063 18.051849 8.472022 2.000000
-316.000 33.636131 7.131990 18.047802 8.456339 -2.000000
-315.000 33.603458 7.129760 18.042252 8.431445 3.6893488E+19
-314.000 33.561615 7.127614 18.026455 8.407546 0.0000000E+00
-313.000 33.517719 7.125407 18.006336 8.385976 -1.0842022E-19
-312.000 33.462719 7.123602 17.970619 8.368494 2.000000
-311.000 33.410683 7.121593 17.936615 8.352477 -2.000000
-310.000 33.366436 7.120127 17.909050 8.337261 3.6893488E+19
-309.000 33.324337 7.118588 17.884972 8.320778 0.0000000E+00
-308.000 33.287209 7.116927 17.864214 8.306065 -1.0842022E-19
-307.000 33.226521 7.115377 17.819481 8.291664 2.000000
-306.000 33.131824 7.113996 17.740992 8.276839 -2.000000
-305.000 33.026890 7.112544 17.653107 8.261240 3.6893488E+19
-304.000 32.920731 7.110993 17.565002 8.244736 0.0000000E+00
-303.000 32.821072 7.109529 17.484602 8.226941 -1.0842022E-19
-302.000 32.728928 7.108045 17.409618 8.211267 2.000000
-301.000 32.644367 7.107268 17.343763 8.193335 -2.000000
-300.000 32.574692 7.106441 17.301788 8.166462 3.6893488E+19
-299.000 32.539158 7.105208 17.289099 8.144854 0.0000000E+00
-298.000 32.512505 7.103923 17.288105 8.120475 -1.0842022E-19
-297.000 32.491745 7.102829 17.286457 8.102463 2.000000
-296.000 32.474499 7.101816 17.284901 8.087781 -2.000000
-295.000 32.449253 7.100759 17.280783 8.067713 3.6893488E+19
-294.000 32.404514 7.099819 17.277264 8.027429 0.0000000E+00
-293.000 32.352539 7.098682 17.256998 7.996859 -1.0842022E-19
-292.000 32.301208 7.097484 17.228266 7.975462 2.000000
-291.000 32.262276 7.096369 17.206367 7.959538 -2.000000
-290.000 32.231750 7.095295 17.190567 7.945890 3.6893488E+19
-289.000 32.204861 7.094266 17.177290 7.933306 0.0000000E+00
-288.000 32.134815 7.092987 17.120413 7.921414 -1.0842022E-19
-287.000 32.070972 7.091850 17.069872 7.909249 2.000000
-286.000 32.022602 7.091215 17.035278 7.896110 -2.000000
-285.000 31.977154 7.090304 17.009356 7.877494 3.6893488E+19
-284.000 31.934011 7.089293 16.986395 7.858325 0.0000000E+00
-283.000 31.882149 7.088578 16.956657 7.836913 2.000000
-282.000 31.839254 7.087798 16.930170 7.821285 3.6893488E+19
-281.000 31.794767 7.087865 16.899378 7.807525 -1.0842022E-19
-280.000 31.753265 7.088004 16.875412 7.789849 -2.000000
-279.000 31.721064 7.087866 16.856459 7.776740 0.0000000E+00
-278.000 31.693209 7.087211 16.840332 7.765667 2.000000
-277.000 31.667612 7.085808 16.826048 7.755758 3.6893488E+19
-276.000 31.609512 7.084112 16.810946 7.714455 -1.0842022E-19
-275.000 31.562349 7.082649 16.798079 7.681621 -2.000000
-274.000 31.510809 7.081227 16.774441 7.655142 0.0000000E+00
-273.000 31.456373 7.079925 16.742046 7.634401 2.000000
-272.000 31.351526 7.078593 16.655006 7.617928 3.6893488E+19
-271.000 31.247152 7.077050 16.570528 7.599574 -1.0842022E-19
-270.000 31.137997 7.076017 16.485609 7.576370 -2.000000
-269.000 31.031994 7.074934 16.407856 7.549203 0.0000000E+00
-268.000 30.934645 7.073864 16.339554 7.521228 2.000000
-267.000 30.850155 7.072774 16.280081 7.497302 3.6893488E+19
-266.000 30.785725 7.072045 16.236490 7.477190 -1.0842022E-19
-265.000 30.741161 7.071929 16.209881 7.459354 -2.000000
-264.000 30.726963 7.071871 16.210917 7.444175 0.0000000E+00
-263.000 30.700741 7.071245 16.211306 7.418189 2.000000
-262.000 30.659430 7.070777 16.211212 7.377439 3.6893488E+19
-261.000 30.621662 7.069996 16.208521 7.343143 -1.0842022E-19
-260.000 30.588329 7.069269 16.204138 7.314923 -2.000000
-259.000 30.550150 7.068744 16.199509 7.281899 0.0000000E+00
-258.000 30.504492 7.067952 16.193724 7.242815 2.000000
-257.000 30.452513 7.067029 16.185173 7.200309 3.6893488E+19
-256.000 30.407745 7.065897 16.165066 7.176782 -1.0842022E-19
-255.000 30.363251 7.065076 16.143124 7.155053 -2.000000
-254.000 30.341488 7.064079 16.126640 7.150767 0.0000000E+00
-253.000 30.299131 7.063267 16.085297 7.150568 2.000000
-252.000 30.246408 7.062475 16.039104 7.144830 3.6893488E+19
-251.000 30.206503 7.061652 16.005966 7.138885 -1.0842022E-19
-250.000 30.176981 7.060918 15.983029 7.133034 -2.000000
-249.000 30.149008 7.060278 15.964216 7.124516 0.0000000E+00
-248.000 30.114532 7.060282 15.939792 7.114458 2.000000
-247.000 30.084082 7.060314 15.919271 7.104496 3.6893488E+19
-246.000 30.059675 7.061313 15.902287 7.096076 -1.0842022E-19
-245.000 30.027456 7.061046 15.880688 7.085721 -2.000000
-244.000 29.990723 7.060692 15.859373 7.070657 0.0000000E+00
-243.000 29.939016 7.060274 15.842044 7.036700 2.000000
-242.000 29.892033 7.059392 15.820457 7.012181 3.6893488E+19
-241.000 29.849976 7.058633 15.797019 6.994325 -1.0842022E-19
-240.000 29.803444 7.057439 15.767739 6.978266 -2.000000
-239.000 29.772247 7.056385 15.747192 6.968671 0.0000000E+00
-238.000 29.748903 7.055777 15.731284 6.961842 2.000000
-237.000 29.687351 7.055051 15.683924 6.948377 3.6893488E+19
-236.000 29.606823 7.053545 15.625586 6.927691 -1.0842022E-19
-235.000 29.536839 7.052285 15.575851 6.908702 -2.000000
-234.000 29.458483 7.051557 15.516431 6.890497 0.0000000E+00
-233.000 29.379927 7.049637 15.462372 6.867917 2.000000
-232.000 29.311001 7.048150 15.410667 6.852184 3.6893488E+19
-231.000 29.236856 7.046144 15.351607 6.839104 -1.0842022E-19
-230.000 29.169632 7.045076 15.298223 6.826334 -2.000000
-229.000 29.101770 7.043906 15.244534 6.813330 0.0000000E+00
-228.000 29.065554 7.042177 15.226192 6.797186 2.000000
-227.000 29.052179 7.040855 15.234235 6.777088 3.6893488E+19
-226.000 29.017620 7.041682 15.236856 6.739083 -1.0842022E-19
-225.000 28.982233 7.038425 15.236256 6.707552 -2.000000
-224.000 28.948765 7.037171 15.232464 6.679131 0.0000000E+00
-223.000 28.915096 7.034139 15.225880 6.655078 2.000000
-222.000 28.878756 7.032609 15.217457 6.628691 3.6893488E+19
-221.000 28.846682 7.030541 15.210300 6.605840 -1.0842022E-19
-220.000 28.817886 7.029255 15.204014 6.584617 -2.000000
-219.000 28.791803 7.028225 15.197811 6.565768 0.0000000E+00
-218.000 28.762087 7.027550 15.185561 6.548974 2.000000
-217.000 28.736311 7.026929 15.175613 6.533769 3.6893488E+19
-216.000 28.707413 7.026326 15.161144 6.519942 -1.0842022E-19
-215.000 28.645840 7.025489 15.110025 6.510324 -2.000000
-214.000 28.600929 7.024942 15.073649 6.502336 0.0000000E+00
-213.000 28.571699 7.024492 15.050102 6.497106 2.000000
-212.000 28.552259 7.024135 15.028563 6.499563 3.6893488E+19
-211.000 28.544842 7.023766 15.014923 6.506154 -1.0842022E-19
-210.000 28.531439 7.023512 15.000157 6.507770 -2.000000
-209.000 28.512770 7.023463 14.987789 6.501517 0.0000000E+00
-208.000 28.495300 7.024545 14.976433 6.494322 2.000000
-207.000 28.479425 7.026963 14.965640 6.486822 3.6893488E+19
-206.000 28.463118 7.025651 14.955625 6.481841 -1.0842022E-19
-205.000 28.447197 7.023471 14.945916 6.477810 -2.000000
-204.000 28.434471 7.024345 14.936096 6.474030 0.0000000E+00
-203.000 28.410748 7.023481 14.919142 6.468125 2.000000
-202.000 28.383991 7.022377 14.898937 6.462678 3.6893488E+19
-201.000 28.356062 7.020897 14.877272 6.457891 -1.0842022E-19
-200.000 28.322569 7.021177 14.858499 6.442893 -2.000000
-199.000 28.290323 7.023470 14.841799 6.425053 0.0000000E+00
-198.000 28.268438 7.024456 14.829276 6.414708 2.000000
-197.000 28.249302 7.025654 14.817698 6.405949 3.6893488E+19
-196.000 28.225388 7.025335 14.805989 6.394064 -1.0842022E-19
-195.000 28.205494 7.025818 14.794842 6.384835 -2.000000
-194.000 28.190130 7.026566 14.786248 6.377314 0.0000000E+00
-193.000 28.152767 7.026591 14.754378 6.371799 2.000000
-192.000 28.101080 7.026741 14.707461 6.366878 3.6893488E+19
-191.000 28.052967 7.024397 14.666603 6.361968 -1.0842022E-19
-190.000 28.009974 7.024495 14.631307 6.354171 -2.000000
-189.000 27.971098 7.022916 14.601923 6.346259 0.0000000E+00
-188.000 27.935438 7.021421 14.574909 6.339108 2.000000
-187.000 27.906298 7.022676 14.551042 6.332578 3.6893488E+19
-186.000 27.876589 7.022048 14.529698 6.324841 -1.0842022E-19
-185.000 27.842482 7.022296 14.505724 6.314462 -2.000000
-184.000 27.402819 7.022505 14.480909 5.899404 0.0000000E+00
-183.000 26.992025 7.020031 14.446223 5.525770 2.000000
-182.000 25.703650 7.018698 13.582772 5.102179 3.6893488E+19
-181.000 24.787210 7.017605 12.975409 4.794196 -1.0842022E-19
-180.000 24.014709 7.015882 12.472316 4.526511 -2.000000
-179.000 23.358513 7.015231 12.002684 4.340598 0.0000000E+00
-178.000 22.652573 7.015081 11.571253 4.066240 2.000000
-177.000 22.006332 7.014000 11.193567 3.798765 3.6893488E+19
-176.000 21.258829 7.012840 10.716275 3.529714 -1.0842022E-19
-175.000 20.390207 7.011848 10.330162 3.048196 -2.000000
-174.000 19.644274 7.011645 10.056608 2.576021 0.0000000E+00
-173.000 19.104809 7.011648 9.856806 2.236354 2.000000
-172.000 18.634586 7.011366 9.636600 1.986619 3.6893488E+19
-171.000 18.209543 7.011104 9.423187 1.775252 -1.0842022E-19
-170.000 17.717831 7.010644 9.082520 1.624668 -2.000000
-169.000 17.306229 7.010266 8.777612 1.518351 0.0000000E+00
-168.000 16.948870 7.009858 8.481109 1.457902 2.000000
-167.000 16.308910 7.009364 8.240016 1.059531 3.6893488E+19
-166.000 16.057293 7.009084 8.065318 0.9828906 -1.0842022E-19
-165.000 15.447184 7.008008 7.822536 0.6166394 -2.000000
-164.000 14.738820 7.005316 7.337413 0.3960919 0.0000000E+00
-163.000 13.659294 6.815562 6.648894 0.1948378 2.000000
-162.000 12.124853 6.590016 5.439343 9.5493346E-02 3.6893488E+19
-161.000 10.327031 6.357111 3.922421 4.7499821E-02 -1.0842022E-19
-160.000 8.366563 6.112202 2.226614 2.7745742E-02 -2.000000
-159.000 6.530176 5.808530 0.708381 1.3264585E-02 0.0000000E+00
-158.000 5.371002 5.266261 0.099116 5.6246575E-03 2.000000
-157.000 4.610739 4.602580 0.006878 1.2810710E-03 3.6893488E+19
-156.000 3.936105 3.919830 0.013157 3.1178908E-03 -1.0842022E-19
-155.000 3.280764 3.277359 0.000000 3.4052753E-03 -2.000000
-154.000 2.511308 2.506809 0.000000 4.4985185E-03 0.0000000E+00
-153.000 1.838521 1.837298 0.000000 1.2230042E-03 2.000000
-152.000 1.044158 1.041348 0.000000 2.8103155E-03 3.6893488E+19
-151.000 0.506843 0.504823 0.000000 2.0199260E-03 -1.0842022E-19
-150.000 0.248564 0.246137 0.000000 2.4269908E-03 -2.000000
-149.000 0.105283 0.103156 0.000000 2.1270579E-03 0.0000000E+00
-148.000 0.050102 0.047743 0.000000 2.3592883E-03 2.000000
-147.000 0.010390 0.008253 0.000000 2.1370407E-03 3.6893488E+19
-146.000 0.005691 0.003429 0.000000 2.2623991E-03 -1.0842022E-19
-145.000 0.003223 0.001213 0.000000 2.0099615E-03 -2.000000
-144.000 0.002812 0.000803 0.000000 2.0090821E-03 0.0000000E+00
-143.000 0.002449 0.000712 0.000000 1.7365740E-03 2.000000
-142.000 0.002322 0.000687 0.000000 1.6346185E-03 3.6893488E+19
-141.000 0.002138 0.000669 0.000000 1.4682531E-03 2.000000
-140.000 0.001997 0.000660 0.000000 1.3373593E-03 -1.0842022E-19
-139.000 0.001828 0.000657 0.000000 1.1709480E-03 0.0000000E+00
-138.000 0.001753 0.000717 0.000000 1.0358124E-03 3.6893488E+19
-137.000 0.001624 0.000744 0.000000 8.7990786E-04 -2.000000
-136.000 0.001538 0.000789 0.000000 7.4908941E-04 2.000000
-135.000 0.001408 0.000803 0.000000 6.0454011E-04 -1.0842022E-19
-134.000 0.001322 0.000829 0.000000 4.9345096E-04 0.0000000E+00
-133.000 0.001153 0.000821 0.000000 3.3174161E-04 3.6893488E+19
-132.000 0.001065 0.000831 0.000000 2.3408237E-04 -2.000000
-131.000 0.000795 0.000795 0.000000 0.0000000E+00 2.000000
-130.000 0.000940 0.000940 0.000000 0.0000000E+00 -1.0842022E-19
-129.000 0.001013 0.001013 0.000000 0.0000000E+00 0.0000000E+00
-128.000 0.001152 0.001152 0.000000 0.0000000E+00 3.6893488E+19
-127.000 0.001289 0.001289 0.000000 0.0000000E+00 -2.000000
-126.000 0.001433 0.001433 0.000000 0.0000000E+00 2.000000
-125.000 0.001561 0.001561 0.000000 0.0000000E+00 -1.0842022E-19
-124.000 0.001684 0.001684 0.000000 0.0000000E+00 0.0000000E+00
-123.000 0.001795 0.001795 0.000000 0.0000000E+00 3.6893488E+19
-122.000 0.001914 0.001914 0.000000 0.0000000E+00 -2.000000
-121.000 0.002009 0.002009 0.000000 0.0000000E+00 2.000000
-120.000 0.002213 0.002213 0.000000 0.0000000E+00 -1.0842022E-19
-119.000 0.002360 0.002360 0.000000 0.0000000E+00 0.0000000E+00
-118.000 0.002600 0.002600 0.000000 0.0000000E+00 3.6893488E+19
-117.000 0.002816 0.002816 0.000000 0.0000000E+00 -2.000000
-116.000 0.003109 0.003109 0.000000 0.0000000E+00 2.000000
-115.000 0.003367 0.003367 0.000000 0.0000000E+00 -1.0842022E-19
-114.000 0.003653 0.003653 0.000000 0.0000000E+00 0.0000000E+00
-113.000 0.003958 0.003958 0.000000 0.0000000E+00 3.6893488E+19
-112.000 0.004406 0.004406 0.000000 0.0000000E+00 -2.000000
-111.000 0.005062 0.005062 0.000000 0.0000000E+00 2.000000
-110.000 0.005568 0.005568 0.000000 0.0000000E+00 -1.0842022E-19
-109.000 0.005992 0.005992 0.000000 0.0000000E+00 0.0000000E+00
-108.000 0.006420 0.006420 0.000000 0.0000000E+00 3.6893488E+19
-107.000 0.006794 0.006794 0.000000 0.0000000E+00 -2.000000
-106.000 0.007151 0.007151 0.000000 0.0000000E+00 2.000000
-105.000 0.007311 0.007311 0.000000 0.0000000E+00 -1.0842022E-19
-104.000 0.007443 0.007443 0.000000 0.0000000E+00 0.0000000E+00
-103.000 0.007031 0.007031 0.000000 0.0000000E+00 3.6893488E+19
-102.000 0.006672 0.006672 0.000000 0.0000000E+00 -2.000000
-101.000 0.006509 0.006509 0.000000 0.0000000E+00 2.000000
-100.000 0.006475 0.006475 0.000000 0.0000000E+00 -1.0842022E-19
-99.000 0.006507 0.006507 0.000000 0.0000000E+00 0.0000000E+00
-98.000 0.006590 0.006590 0.000000 0.0000000E+00 3.6893488E+19
-97.000 0.006698 0.006698 0.000000 0.0000000E+00 -2.000000
-96.000 0.006736 0.006736 0.000000 0.0000000E+00 2.000000
-95.000 0.006719 0.006719 0.000000 0.0000000E+00 -1.0842022E-19
-94.000 0.006679 0.006679 0.000000 0.0000000E+00 0.0000000E+00
-93.000 0.007367 0.007367 0.000000 0.0000000E+00 3.6893488E+19
-92.000 0.007635 0.007635 0.000000 0.0000000E+00 -2.000000
-91.000 0.007801 0.007801 0.000000 0.0000000E+00 2.000000
-90.000 0.008284 0.008284 0.000000 0.0000000E+00 -1.0842022E-19
-89.000 0.008352 0.008352 0.000000 0.0000000E+00 0.0000000E+00
-88.000 0.008710 0.008710 0.000000 0.0000000E+00 3.6893488E+19
-87.000 0.008897 0.008897 0.000000 0.0000000E+00 -2.000000
-86.000 0.008937 0.008937 0.000000 0.0000000E+00 2.000000
-85.000 0.008911 0.008911 0.000000 0.0000000E+00 -1.0842022E-19
-84.000 0.008947 0.008947 0.000000 0.0000000E+00 0.0000000E+00
-83.000 0.008916 0.008916 0.000000 0.0000000E+00 3.6893488E+19
-82.000 0.008901 0.008901 0.000000 0.0000000E+00 -2.000000
-81.000 0.008882 0.008882 0.000000 0.0000000E+00 2.000000
-80.000 0.008864 0.008864 0.000000 0.0000000E+00 -1.0842022E-19
-79.000 0.008813 0.008813 0.000000 0.0000000E+00 0.0000000E+00
-78.000 0.008748 0.008748 0.000000 0.0000000E+00 3.6893488E+19
-77.000 0.008691 0.008691 0.000000 0.0000000E+00 -2.000000
-76.000 0.008626 0.008626 0.000000 0.0000000E+00 2.000000
-75.000 0.008593 0.008593 0.000000 0.0000000E+00 -1.0842022E-19
-74.000 0.008544 0.008544 0.000000 0.0000000E+00 0.0000000E+00
-73.000 0.008498 0.008498 0.000000 0.0000000E+00 3.6893488E+19
-72.000 0.008491 0.008491 0.000000 0.0000000E+00 -2.000000
-71.000 0.008467 0.008467 0.000000 0.0000000E+00 2.000000
-70.000 0.008441 0.008441 0.000000 0.0000000E+00 2.000000
-69.000 0.008405 0.008405 0.000000 0.0000000E+00 0.0000000E+00
-68.000 0.008386 0.008386 0.000000 0.0000000E+00 -2.000000
-67.000 0.008390 0.008390 0.000000 0.0000000E+00 -1.0842022E-19
-66.000 0.008513 0.008513 0.000000 0.0000000E+00 3.6893488E+19
-65.000 0.008997 0.008997 0.000000 0.0000000E+00 2.000000
-64.000 0.010380 0.010380 0.000000 0.0000000E+00 0.0000000E+00
-63.000 0.011378 0.011378 0.000000 0.0000000E+00 -2.000000
-62.000 0.011920 0.011920 0.000000 0.0000000E+00 -1.0842022E-19
-61.000 0.009926 0.009926 0.000000 0.0000000E+00 3.6893488E+19
-60.000 0.011215 0.011215 0.000000 0.0000000E+00 2.000000
-59.000 0.009827 0.009827 0.000000 0.0000000E+00 0.0000000E+00
-58.000 0.011131 0.011131 0.000000 0.0000000E+00 -2.000000
-57.000 0.009991 0.009991 0.000000 0.0000000E+00 -1.0842022E-19
-56.000 0.011651 0.011651 0.000000 0.0000000E+00 3.6893488E+19
-55.000 0.010509 0.010509 0.000000 0.0000000E+00 2.000000
-54.000 0.009685 0.009685 0.000000 0.0000000E+00 0.0000000E+00
-53.000 0.011206 0.011206 0.000000 0.0000000E+00 -2.000000
-52.000 0.009930 0.009930 0.000000 0.0000000E+00 -1.0842022E-19
-51.000 0.011582 0.011582 0.000000 0.0000000E+00 3.6893488E+19
-50.000 0.010261 0.010261 0.000000 0.0000000E+00 2.000000
-49.000 0.011819 0.011819 0.000000 0.0000000E+00 0.0000000E+00
-48.000 0.010609 0.010609 0.000000 0.0000000E+00 -2.000000
-47.000 0.009834 0.009834 0.000000 0.0000000E+00 -1.0842022E-19
-46.000 0.012716 0.012716 0.000000 0.0000000E+00 3.6893488E+19
-45.000 0.011936 0.011936 0.000000 0.0000000E+00 2.000000
-44.000 0.011664 0.011664 0.000000 0.0000000E+00 0.0000000E+00
-43.000 0.011748 0.011748 0.000000 0.0000000E+00 -2.000000
-42.000 0.017033 0.017033 0.000000 0.0000000E+00 -1.0842022E-19
-41.000 0.021335 0.021335 0.000000 0.0000000E+00 3.6893488E+19
-40.000 0.028439 0.028439 0.000000 0.0000000E+00 2.000000
-39.000 0.032777 0.032777 0.000000 0.0000000E+00 0.0000000E+00
-38.000 0.037928 0.037928 0.000000 0.0000000E+00 -2.000000
-37.000 0.042139 0.042139 0.000000 0.0000000E+00 -1.0842022E-19
-36.000 0.047988 0.047988 0.000000 0.0000000E+00 3.6893488E+19
-35.000 0.050186 0.050186 0.000000 0.0000000E+00 2.000000
-34.000 0.053289 0.053289 0.000000 0.0000000E+00 0.0000000E+00
-33.000 0.056100 0.056100 0.000000 0.0000000E+00 -1.0842022E-19
-32.000 0.057989 0.057989 0.000000 0.0000000E+00 2.000000
-31.000 0.062890 0.062890 0.000000 0.0000000E+00 -2.000000
-30.000 0.068660 0.068660 0.000000 0.0000000E+00 3.6893488E+19
-29.000 0.076998 0.076998 0.000000 0.0000000E+00 0.0000000E+00
-28.000 0.102933 0.102933 0.000000 0.0000000E+00 -1.0842022E-19
-27.000 0.141176 0.141176 0.000000 0.0000000E+00 2.000000
-26.000 0.173616 0.173616 0.000000 0.0000000E+00 -2.000000
-25.000 0.200847 0.200847 0.000000 0.0000000E+00 3.6893488E+19
-24.000 0.229097 0.229097 0.000000 0.0000000E+00 0.0000000E+00
-23.000 0.255237 0.255237 0.000000 0.0000000E+00 -1.0842022E-19
-22.000 0.273180 0.273180 0.000000 0.0000000E+00 2.000000
-21.000 0.283564 0.283564 0.000000 0.0000000E+00 -2.000000
-20.000 0.290560 0.290560 0.000000 0.0000000E+00 3.6893488E+19
-19.000 0.298021 0.298021 0.000000 0.0000000E+00 0.0000000E+00
-18.000 0.306163 0.306163 0.000000 0.0000000E+00 -1.0842022E-19
-17.000 0.314664 0.314664 0.000000 0.0000000E+00 2.000000
-16.000 0.320881 0.320881 0.000000 0.0000000E+00 -1.0842022E-19
-15.000 0.357485 0.357485 0.000000 0.0000000E+00 -2.000000
-14.000 0.392827 0.392827 0.000000 0.0000000E+00 0.0000000E+00
-13.000 0.425449 0.425449 0.000000 0.0000000E+00 2.000000
-12.000 0.463651 0.463651 0.000000 0.0000000E+00 3.6893488E+19
-11.000 0.638996 0.638996 0.000000 0.0000000E+00 -1.0842022E-19
-10.000 0.684568 0.684568 0.000000 0.0000000E+00 -2.000000
-9.000 0.764412 0.764412 0.000000 0.0000000E+00 0.0000000E+00
-8.000 0.946975 0.946975 0.000000 0.0000000E+00 2.000000
-7.000 1.139010 1.139010 0.000000 0.0000000E+00 -2.000000
-6.000 1.320304 1.320304 0.000000 0.0000000E+00 2.000000
-5.000 1.459242 1.459242 0.000000 0.0000000E+00 -1.0842022E-19
-4.000 1.590848 1.590848 0.000000 0.0000000E+00 0.0000000E+00
-3.000 1.705032 1.705032 0.000000 0.0000000E+00 -2.000000
-2.000 1.817692 1.817692 0.000000 0.0000000E+00 -1.0842022E-19
-1.000 1.906303 1.906303 0.000000 0.0000000E+00 -2.000000
0.000 1.981045 1.981045 0.000000 0.0000000E+00 -2.000000


==> Fig_Hys_LLN2D/Other_Sensitivity_Exp/vol_HY8.dat <==
-699.000 0.026145 0.000125 0.025456 5.6480372E-04 0.0000000E+00
-699.000 0.026145 0.000125 0.025456 5.6480372E-04 0.0000000E+00
-699.000 0.026145 0.000125 0.025456 5.6480372E-04 0.0000000E+00
-698.000 0.014444 0.002488 0.003067 8.8892421E-03 -1.0842022E-19
-697.000 0.047891 0.033880 0.003090 1.0920925E-02 2.000000
-696.000 0.100047 0.078676 0.004321 1.7050704E-02 -2.000000
-695.000 0.325593 0.133024 0.006437 0.1861323 3.6893488E+19
-694.000 0.605254 0.187228 0.007950 0.4100756 0.0000000E+00
-693.000 0.923429 0.236733 0.012057 0.6746384 -1.0842022E-19
-692.000 1.227230 0.279852 0.014601 0.9327763 2.000000
-691.000 1.672469 0.400558 0.017856 1.254056 -2.000000
-690.000 2.068473 0.510493 0.021245 1.536734 3.6893488E+19
-689.000 2.512342 0.688448 0.025034 1.798860 0.0000000E+00
-688.000 2.957628 0.890035 0.029139 2.038453 -1.0842022E-19
-687.000 3.338923 1.078323 0.033805 2.226794 2.000000
-686.000 3.732212 1.299587 0.040507 2.392119 -2.000000
-685.000 3.997881 1.399468 0.051832 2.546582 3.6893488E+19
-684.000 4.348567 1.563523 0.132315 2.652730 0.0000000E+00
-683.000 4.795450 1.658236 0.421349 2.715865 2.000000
-682.000 4.846612 1.776454 0.311675 2.758484 3.6893488E+19
-681.000 5.069552 1.913830 0.370984 2.784738 -1.0842022E-19
-680.000 5.318963 2.120019 0.386302 2.812642 -2.000000
-679.000 5.801839 2.390342 0.574327 2.837171 0.0000000E+00
-678.000 5.928003 2.694918 0.379276 2.853808 2.000000
-677.000 6.678445 2.991056 0.824681 2.862708 3.6893488E+19
-676.000 6.793632 3.326175 0.601497 2.865961 -1.0842022E-19
-675.000 7.040450 3.633841 0.542197 2.864411 -2.000000
-674.000 7.172271 3.929280 0.383811 2.859181 0.0000000E+00
-673.000 7.532507 4.225221 0.455484 2.851803 2.000000
-672.000 7.677223 4.524555 0.309216 2.843452 3.6893488E+19
-671.000 8.328911 4.832066 0.661459 2.835385 -1.0842022E-19
-670.000 8.685921 5.274356 0.582383 2.829182 -2.000000
-669.000 8.811601 5.600244 0.389288 2.822069 0.0000000E+00
-668.000 9.220397 5.870290 0.536671 2.813435 2.000000
-667.000 9.353640 6.109923 0.454241 2.789477 3.6893488E+19
-666.000 9.414771 6.329005 0.315512 2.770254 -1.0842022E-19
-665.000 9.750298 6.531692 0.465509 2.753096 -2.000000
-664.000 9.809944 6.718491 0.351595 2.739857 0.0000000E+00
-663.000 10.100662 6.889751 0.483146 2.727764 2.000000
-662.000 10.100600 7.037302 0.347416 2.715883 3.6893488E+19
-661.000 10.181422 7.155166 0.325284 2.700973 -1.0842022E-19
-660.000 10.236814 7.242921 0.311227 2.682665 -2.000000
-659.000 10.290368 7.305125 0.318157 2.667086 0.0000000E+00
-658.000 10.299557 7.347139 0.306392 2.646027 2.000000
-657.000 10.269113 7.375202 0.277922 2.615989 3.6893488E+19
-656.000 10.302450 7.391724 0.321345 2.589381 -1.0842022E-19
-655.000 10.255647 7.400455 0.287504 2.567687 -2.000000
-654.000 10.210011 7.403485 0.257029 2.549496 0.0000000E+00
-653.000 10.203974 7.402371 0.270809 2.530794 2.000000
-652.000 10.179882 7.399130 0.265351 2.515401 3.6893488E+19
-651.000 10.172674 7.393559 0.278366 2.500749 -1.0842022E-19
-650.000 10.057224 7.387904 0.185533 2.483788 -2.000000
-649.000 10.047850 7.380364 0.202331 2.465154 0.0000000E+00
-648.000 9.995790 7.371714 0.174645 2.449431 2.000000
-647.000 9.955553 7.362494 0.172515 2.420544 3.6893488E+19
-646.000 9.906592 7.354150 0.158714 2.393729 -1.0842022E-19
-645.000 9.882837 7.345012 0.168005 2.369820 -2.000000
-644.000 9.818160 7.335168 0.139087 2.343904 0.0000000E+00
-643.000 9.786598 7.326853 0.131860 2.327886 2.000000
-642.000 9.534683 7.318110 0.151003 2.065570 3.6893488E+19
-641.000 9.247293 7.309926 0.129836 1.807532 -1.0842022E-19
-640.000 9.014371 7.301785 0.127155 1.585431 -2.000000
-639.000 8.868252 7.293689 0.145265 1.429298 0.0000000E+00
-638.000 8.362600 7.285809 0.109169 0.9676218 2.000000
-637.000 8.261857 7.278980 0.131560 0.8513172 3.6893488E+19
-636.000 8.111333 7.271835 0.085485 0.7540125 -1.0842022E-19
-635.000 7.788169 7.264219 0.080513 0.4434370 -2.000000
-634.000 7.711816 7.257507 0.058987 0.3953221 0.0000000E+00
-633.000 7.680497 7.250468 0.069030 0.3609987 2.000000
-632.000 7.617137 7.242436 0.039228 0.3354732 3.6893488E+19
-631.000 7.574929 7.235771 0.038371 0.3007861 -1.0842022E-19
-630.000 7.526100 7.229008 0.021507 0.2755842 -2.000000
-629.000 7.517592 7.167688 0.104750 0.2451551 0.0000000E+00
-628.000 7.372367 7.112046 0.031475 0.2288463 2.000000
-627.000 7.274550 7.065853 0.014351 0.1943457 3.6893488E+19
-626.000 7.197632 7.034217 0.005167 0.1582481 -1.0842022E-19
-625.000 7.191239 7.000149 0.062776 0.1283139 -2.000000
-624.000 7.096850 6.974655 0.019111 0.1030841 0.0000000E+00
-623.000 7.048512 6.955320 0.007194 8.5998349E-02 2.000000
-622.000 7.014679 6.937956 0.003588 7.3135905E-02 3.6893488E+19
-621.000 6.989802 6.922753 0.003088 6.3960388E-02 -1.0842022E-19
-620.000 6.945929 6.897540 0.001583 4.6805792E-02 -2.000000
-619.000 6.906207 6.872330 0.000765 3.3111446E-02 0.0000000E+00
-618.000 6.861018 6.835028 0.001386 2.4604078E-02 2.000000
-617.000 6.723250 6.707241 0.000179 1.5830541E-02 3.6893488E+19
-616.000 6.550035 6.539349 0.000538 1.0148732E-02 -1.0842022E-19
-615.000 6.387435 6.378862 0.002178 6.3951439E-03 -2.000000
-614.000 6.224121 6.217963 0.001478 4.6796133E-03 0.0000000E+00
-613.000 6.033292 6.025846 0.002909 4.5376290E-03 2.000000
-612.000 5.824148 5.816476 0.003697 3.9754035E-03 3.6893488E+19
-611.000 5.570199 5.561303 0.005123 3.7734548E-03 -1.0842022E-19
-610.000 5.315380 5.305882 0.005918 3.5795318E-03 -2.000000
-609.000 4.864902 4.854699 0.006474 3.7288973E-03 0.0000000E+00
-608.000 4.327471 4.317386 0.006821 3.2640549E-03 2.000000
-607.000 3.803049 3.792235 0.006965 3.8486321E-03 3.6893488E+19
-606.000 3.311707 3.302982 0.006221 2.5042079E-03 -1.0842022E-19
-605.000 2.915514 2.905689 0.006034 3.7897369E-03 -2.000000
-604.000 2.386421 2.379025 0.005801 1.5945882E-03 0.0000000E+00
-603.000 1.896252 1.887408 0.006023 2.8215044E-03 2.000000
-602.000 1.245577 1.238737 0.006078 7.6194224E-04 3.6893488E+19
-601.000 0.705988 0.697924 0.005977 2.0878294E-03 -1.0842022E-19
-600.000 0.406310 0.400017 0.005806 4.8726107E-04 -2.000000
-599.000 0.234573 0.227821 0.005382 1.3695604E-03 0.0000000E+00
-598.000 0.103168 0.097816 0.005011 3.4141866E-04 2.000000
-597.000 0.033968 0.030094 0.003809 6.5593849E-05 3.6893488E+19
-596.000 0.007153 0.004181 0.002935 3.7182039E-05 -1.0842022E-19
-595.000 0.003160 0.001231 0.001928 0.0000000E+00 -2.000000
-594.000 0.000920 0.000000 0.000920 0.0000000E+00 0.0000000E+00
-593.000 0.000539 0.000000 0.000539 0.0000000E+00 2.000000
-592.000 0.000253 0.000000 0.000253 0.0000000E+00 3.6893488E+19
-591.000 0.000082 0.000000 0.000082 0.0000000E+00 -1.0842022E-19
-590.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-589.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-588.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-587.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-586.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-585.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-584.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-583.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-582.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-581.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-580.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-579.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-578.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-577.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-576.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-575.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-574.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-573.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-572.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-571.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-570.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-569.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-568.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-567.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-566.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-565.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-564.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-563.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-562.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-561.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-560.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-559.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-558.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-557.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-556.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-555.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-554.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-553.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-552.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-551.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-550.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-549.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-548.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-547.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-546.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-545.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-544.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-543.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-542.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-541.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-540.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-539.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-538.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-537.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-536.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-535.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-534.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-533.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-532.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-531.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-530.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-529.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-528.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-527.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-526.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-525.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-524.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-523.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-522.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-521.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-520.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-519.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-518.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-517.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-516.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-515.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-514.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-513.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-512.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-511.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-510.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-509.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-508.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-507.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-506.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-505.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-504.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-503.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-502.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-501.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-500.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-499.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-498.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-497.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-496.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-495.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-494.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-493.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-492.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-491.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-490.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-489.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-488.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-487.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-486.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-485.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-484.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-483.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-482.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-481.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-480.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-479.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-478.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-477.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-476.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-475.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-474.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-473.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-472.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-471.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-470.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-469.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-468.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-467.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-466.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-465.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-464.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-463.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-462.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-461.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-460.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-459.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-458.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-457.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-456.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-455.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-454.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-453.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-452.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-451.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-450.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-449.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-448.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-447.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-446.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-445.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-444.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-443.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-442.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-441.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-440.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-439.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-438.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-437.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-436.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-435.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-434.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-433.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-432.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-431.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-430.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-429.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-428.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-427.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-426.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-425.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-424.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-423.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-422.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-421.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-420.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-419.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-418.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-417.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-416.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-415.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-414.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-413.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-412.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-411.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-410.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-409.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-408.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-407.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-406.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-405.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-404.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-403.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-402.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-401.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-400.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-399.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-398.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-397.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-396.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-395.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-394.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-393.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-392.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-391.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-390.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-389.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-388.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-387.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-386.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-385.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-384.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-383.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-382.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-381.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-380.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-379.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-378.000 0.000092 0.000092 0.000000 0.0000000E+00 -1.0842022E-19
-377.000 0.028492 0.028492 0.000000 0.0000000E+00 2.000000
-376.000 0.066665 0.066665 0.000000 0.0000000E+00 -2.000000
-375.000 0.116866 0.116866 0.000000 0.0000000E+00 3.6893488E+19
-374.000 0.169558 0.169558 0.000000 0.0000000E+00 0.0000000E+00
-373.000 0.218044 0.218044 0.000000 0.0000000E+00 -1.0842022E-19
-372.000 0.264652 0.264652 0.000000 0.0000000E+00 2.000000
-371.000 0.412656 0.412656 0.000000 0.0000000E+00 -2.000000
-370.000 0.466253 0.466253 0.000000 0.0000000E+00 3.6893488E+19
-369.000 0.598089 0.598089 0.000000 0.0000000E+00 0.0000000E+00
-368.000 0.751559 0.751559 0.000000 0.0000000E+00 -1.0842022E-19
-367.000 0.964300 0.964300 0.000000 0.0000000E+00 2.000000
-366.000 1.157028 1.157028 0.000000 0.0000000E+00 -2.000000
-365.000 1.373806 1.373806 0.000000 0.0000000E+00 3.6893488E+19
-364.000 1.510122 1.510122 0.000000 0.0000000E+00 0.0000000E+00
-363.000 1.804012 1.804012 0.000000 0.0000000E+00 -1.0842022E-19
-362.000 1.996505 1.996505 0.000000 0.0000000E+00 2.000000
-361.000 2.234449 2.234449 0.000000 0.0000000E+00 -2.000000
-360.000 2.653893 2.653893 0.000000 0.0000000E+00 3.6893488E+19
-359.000 3.113143 3.113143 0.000000 0.0000000E+00 0.0000000E+00
-358.000 3.567734 3.567734 0.000000 0.0000000E+00 -1.0842022E-19
-357.000 3.960345 3.960345 0.000000 0.0000000E+00 2.000000
-356.000 4.286874 4.286874 0.000000 0.0000000E+00 -2.000000
-355.000 4.575667 4.575667 0.000000 0.0000000E+00 3.6893488E+19
-354.000 4.893508 4.893508 0.000000 0.0000000E+00 0.0000000E+00
-353.000 5.190124 5.190124 0.000000 0.0000000E+00 -1.0842022E-19
-352.000 5.472493 5.472493 0.000000 0.0000000E+00 2.000000
-351.000 5.737320 5.737320 0.000000 0.0000000E+00 -2.000000
-350.000 5.984636 5.984636 0.000000 0.0000000E+00 3.6893488E+19
-349.000 6.213904 6.213904 0.000000 0.0000000E+00 0.0000000E+00
-348.000 6.428605 6.428605 0.000000 0.0000000E+00 -1.0842022E-19
-347.000 6.629427 6.629427 0.000000 0.0000000E+00 2.000000
-346.000 6.816602 6.816602 0.000000 0.0000000E+00 -2.000000
-345.000 6.984675 6.984658 0.000017 0.0000000E+00 3.6893488E+19
-344.000 7.268074 7.121154 0.146919 0.0000000E+00 0.0000000E+00
-343.000 7.636415 7.227750 0.408665 0.0000000E+00 -1.0842022E-19
-342.000 8.048356 7.307267 0.741090 0.0000000E+00 2.000000
-341.000 8.548728 7.363120 1.185608 0.0000000E+00 -2.000000
-340.000 9.079054 7.401024 1.678030 0.0000000E+00 3.6893488E+19
-339.000 9.686426 7.425159 2.261268 0.0000000E+00 0.0000000E+00
-338.000 10.291137 7.439478 2.851650 8.8310608E-06 -1.0842022E-19
-337.000 11.002951 7.447198 3.464692 9.1059782E-02 2.000000
-336.000 11.937698 7.449354 4.162838 0.3255073 -2.000000
-335.000 12.927176 7.448005 4.865184 0.6139870 3.6893488E+19
-334.000 14.361854 7.444443 5.930743 0.9866682 0.0000000E+00
-333.000 15.939603 7.439550 7.062954 1.437099 -1.0842022E-19
-332.000 17.540562 7.433644 8.125682 1.981236 2.000000
-331.000 19.149857 7.427018 9.097551 2.625287 -2.000000
-330.000 20.868034 7.420324 9.978921 3.468790 3.6893488E+19
-329.000 22.730724 7.412419 11.012089 4.306215 0.0000000E+00
-328.000 24.451904 7.404512 11.934831 5.112561 -1.0842022E-19
-327.000 25.975243 7.396614 12.773885 5.804744 2.000000
-326.000 27.457758 7.388712 13.540956 6.528090 -2.000000
-325.000 28.696936 7.379930 14.221672 7.095335 3.6893488E+19
-324.000 29.706167 7.371969 14.808198 7.526000 0.0000000E+00
-323.000 30.458555 7.364586 15.234932 7.859037 -1.0842022E-19
-322.000 31.109901 7.357222 15.626052 8.126629 2.000000
-321.000 31.640608 7.349730 15.952270 8.338607 -2.000000
-320.000 32.032028 7.342412 16.209980 8.479638 3.6893488E+19
-319.000 32.339806 7.335435 16.414713 8.589657 0.0000000E+00
-318.000 32.640888 7.329259 16.620823 8.690806 -1.0842022E-19
-317.000 32.877686 7.322463 16.802183 8.753043 2.000000
-316.000 33.034649 7.315897 16.933531 8.785220 -2.000000
-315.000 33.116661 7.309595 17.015795 8.791268 3.6893488E+19
-314.000 33.157913 7.303356 17.070890 8.783665 0.0000000E+00
-313.000 33.171780 7.297836 17.106873 8.767071 -1.0842022E-19
-312.000 33.159370 7.292269 17.124777 8.742326 2.000000
-311.000 33.123337 7.286704 17.120739 8.715893 -2.000000
-310.000 33.052002 7.281236 17.078293 8.692473 3.6893488E+19
-309.000 32.966190 7.275553 17.042576 8.648060 0.0000000E+00
-308.000 32.963242 7.269924 17.083921 8.609399 -1.0842022E-19
-307.000 32.884052 7.263885 17.044342 8.575827 2.000000
-306.000 32.807690 7.258214 17.003374 8.546103 -2.000000
-305.000 32.727539 7.252634 16.957775 8.517129 3.6893488E+19
-304.000 32.685501 7.247361 16.948029 8.490113 0.0000000E+00
-303.000 32.644138 7.242044 16.937265 8.464828 -1.0842022E-19
-302.000 32.608849 7.236840 16.930374 8.441635 2.000000
-301.000 32.577538 7.231915 16.926561 8.419065 -2.000000
-300.000 32.545429 7.227062 16.921570 8.396800 3.6893488E+19
-299.000 32.515667 7.222642 16.915709 8.377316 0.0000000E+00
-298.000 32.449135 7.218161 16.906521 8.324452 -1.0842022E-19
-297.000 32.376640 7.213827 16.896976 8.265836 2.000000
-296.000 32.306759 7.209663 16.887161 8.209931 -2.000000
-295.000 32.243469 7.205538 16.875969 8.161964 3.6893488E+19
-294.000 32.185566 7.201609 16.867332 8.116626 0.0000000E+00
-293.000 32.145695 7.197904 16.857628 8.090164 -1.0842022E-19
-292.000 32.101971 7.194232 16.846447 8.061287 2.000000
-291.000 32.067120 7.190994 16.835546 8.040579 -2.000000
-290.000 32.036232 7.187984 16.822914 8.025331 3.6893488E+19
-289.000 32.008675 7.184525 16.808702 8.015447 0.0000000E+00
-288.000 31.963167 7.181008 16.781525 8.000635 -1.0842022E-19
-287.000 31.887133 7.177711 16.726568 7.982852 2.000000
-286.000 31.817982 7.174692 16.679100 7.964189 -2.000000
-285.000 31.760109 7.171887 16.641321 7.946900 3.6893488E+19
-284.000 31.713394 7.169201 16.615183 7.929011 0.0000000E+00
-283.000 31.671532 7.166284 16.594305 7.910943 2.000000
-282.000 31.635462 7.163510 16.577501 7.894451 3.6893488E+19
-281.000 31.599958 7.160621 16.562216 7.877120 -1.0842022E-19
-280.000 31.563730 7.157415 16.548927 7.857388 -2.000000
-279.000 31.515873 7.154435 16.531506 7.829931 0.0000000E+00
-278.000 31.455690 7.152081 16.514099 7.789510 2.000000
-277.000 31.399281 7.149509 16.491817 7.757954 3.6893488E+19
-276.000 31.349470 7.147156 16.470209 7.732105 -1.0842022E-19
-275.000 31.292664 7.145278 16.446035 7.701352 -2.000000
-274.000 31.215549 7.143083 16.396837 7.675631 0.0000000E+00
-273.000 31.158932 7.141780 16.360758 7.656393 2.000000
-272.000 31.132412 7.140600 16.353521 7.638291 3.6893488E+19
-271.000 31.065552 7.138687 16.306520 7.620347 -1.0842022E-19
-270.000 31.011036 7.136426 16.270981 7.603629 -2.000000
-269.000 30.958956 7.134604 16.240473 7.583880 0.0000000E+00
-268.000 30.905321 7.133101 16.207563 7.564657 2.000000
-267.000 30.860117 7.130744 16.179594 7.549778 3.6893488E+19
-266.000 30.811325 7.128560 16.150105 7.532662 -1.0842022E-19
-265.000 30.755077 7.126512 16.124660 7.503903 -2.000000
-264.000 30.689697 7.124153 16.102694 7.462853 0.0000000E+00
-263.000 30.622932 7.121799 16.076429 7.424704 2.000000
-262.000 30.563126 7.119373 16.052340 7.391414 3.6893488E+19
-261.000 30.510675 7.116396 16.030733 7.363545 -1.0842022E-19
-260.000 30.459179 7.114129 16.010990 7.334059 -2.000000
-259.000 30.372545 7.111980 15.954774 7.305789 0.0000000E+00
-258.000 30.277855 7.109367 15.887234 7.281256 2.000000
-257.000 30.184639 7.107847 15.818878 7.257915 3.6893488E+19
-256.000 30.093981 7.106493 15.747845 7.239643 -1.0842022E-19
-255.000 30.006407 7.104990 15.681666 7.219750 -2.000000
-254.000 29.933430 7.103277 15.630408 7.199743 0.0000000E+00
-253.000 29.861729 7.101853 15.579415 7.180461 2.000000
-252.000 29.816685 7.100511 15.559617 7.156558 3.6893488E+19
-251.000 29.767561 7.099261 15.556437 7.111863 -1.0842022E-19
-250.000 29.727247 7.097332 15.564218 7.065696 -2.000000
-249.000 29.685259 7.096440 15.563935 7.024885 0.0000000E+00
-248.000 29.640099 7.096004 15.555901 6.988193 2.000000
-247.000 29.596535 7.095235 15.545035 6.956265 3.6893488E+19
-246.000 29.560125 7.094731 15.535799 6.929594 -1.0842022E-19
-245.000 29.505795 7.092338 15.506663 6.906794 -2.000000
-244.000 29.446894 7.091184 15.471647 6.884062 0.0000000E+00
-243.000 29.388882 7.089337 15.440768 6.858776 2.000000
-242.000 29.334335 7.085941 15.412476 6.835918 3.6893488E+19
-241.000 29.294498 7.084112 15.385166 6.825223 -1.0842022E-19
-240.000 29.249540 7.082654 15.357895 6.808992 -2.000000
-239.000 29.208927 7.081527 15.331717 6.795682 0.0000000E+00
-238.000 29.179184 7.081258 15.311245 6.786680 2.000000
-237.000 29.162430 7.079945 15.294209 6.788275 3.6893488E+19
-236.000 29.142242 7.078538 15.275519 6.788185 -1.0842022E-19
-235.000 29.113529 7.077028 15.258041 6.778460 -2.000000
-234.000 29.086416 7.075668 15.244364 6.766385 0.0000000E+00
-233.000 29.040865 7.074568 15.225339 6.740959 2.000000
-232.000 29.002359 7.073593 15.207856 6.720909 3.6893488E+19
-231.000 28.964661 7.072654 15.188986 6.703020 -1.0842022E-19
-230.000 28.923603 7.071437 15.166805 6.685360 -2.000000
-229.000 28.889204 7.069910 15.147250 6.672046 0.0000000E+00
-228.000 28.861982 7.069074 15.130756 6.662152 2.000000
-227.000 28.806166 7.068298 15.085237 6.652630 3.6893488E+19
-226.000 28.751921 7.067440 15.040706 6.643775 -1.0842022E-19
-225.000 28.703135 7.066779 14.999282 6.637073 -2.000000
-224.000 28.654118 7.066069 14.958162 6.629884 0.0000000E+00
-223.000 28.308119 7.065332 14.915807 6.326980 2.000000
-222.000 27.788517 7.063230 14.875951 5.849335 3.6893488E+19
-221.000 27.296631 7.063216 14.833153 5.400263 -1.0842022E-19
-220.000 26.949711 7.062711 14.790079 5.096921 -2.000000
-219.000 26.680382 7.062069 14.746247 4.872066 0.0000000E+00
-218.000 26.420525 7.061409 14.703743 4.655370 2.000000
-217.000 25.681543 7.059562 14.161504 4.460476 3.6893488E+19
-216.000 24.460991 7.058750 13.186559 4.215682 -1.0842022E-19
-215.000 23.268620 7.057220 12.213319 3.998081 -2.000000
-214.000 22.332861 7.056549 11.473173 3.803140 0.0000000E+00
-213.000 21.532888 7.055599 10.905533 3.571757 2.000000
-212.000 20.825983 7.054086 10.437514 3.334383 3.6893488E+19
-211.000 20.448368 7.052742 10.243172 3.152453 -1.0842022E-19
-210.000 20.154173 7.051703 10.084887 3.017583 -2.000000
-209.000 19.886387 7.051409 9.908975 2.926002 0.0000000E+00
-208.000 19.458855 7.050208 9.725204 2.683442 2.000000
-207.000 18.924593 7.048302 9.511484 2.364806 3.6893488E+19
-206.000 18.393543 7.046959 9.245605 2.100979 -1.0842022E-19
-205.000 17.898397 7.047625 8.970395 1.880377 -2.000000
-204.000 17.541870 7.046847 8.768291 1.726730 0.0000000E+00
-203.000 17.235737 7.046277 8.576039 1.613419 2.000000
-202.000 16.888926 7.045357 8.340935 1.502633 3.6893488E+19
-201.000 16.026316 7.044815 7.899214 1.082287 -1.0842022E-19
-200.000 14.815498 6.981620 7.151933 0.6819451 -2.000000
-199.000 13.399797 6.777405 6.340787 0.2816053 0.0000000E+00
-198.000 11.262228 6.567742 4.605012 8.9474142E-02 2.000000
-197.000 9.172497 6.319055 2.819274 3.4167349E-02 3.6893488E+19
-196.000 7.127210 6.047175 1.064322 1.5712310E-02 -1.0842022E-19
-195.000 5.946208 5.733849 0.206135 6.2244772E-03 -2.000000
-194.000 5.087139 5.073984 0.012206 9.4872073E-04 0.0000000E+00
-193.000 4.356406 4.347690 0.004894 3.8224205E-03 2.000000
-192.000 3.634188 3.626139 0.004633 3.4160994E-03 3.6893488E+19
-191.000 2.990556 2.990042 0.000000 5.1415374E-04 -1.0842022E-19
-190.000 1.962715 1.962698 0.000000 1.7179806E-05 -2.000000
-189.000 0.917879 0.917879 0.000000 0.0000000E+00 0.0000000E+00
-188.000 0.256187 0.256187 0.000000 0.0000000E+00 2.000000
-187.000 0.029588 0.029588 0.000000 0.0000000E+00 3.6893488E+19
-186.000 0.004783 0.004783 0.000000 0.0000000E+00 -1.0842022E-19
-185.000 0.005558 0.005558 0.000000 0.0000000E+00 -2.000000
-184.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-183.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-182.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-181.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-180.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-179.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-178.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-177.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-176.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-175.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-174.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-173.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-172.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-171.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-170.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-169.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-168.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-167.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-166.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-165.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-164.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-163.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-162.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-161.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-160.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-159.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-158.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-157.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-156.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-155.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-154.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-153.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-152.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-151.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-150.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-149.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-148.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-147.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-146.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-145.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-144.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-143.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-142.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-141.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-140.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-139.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-138.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-137.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-136.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-135.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-134.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-133.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-132.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-131.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-130.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-129.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-128.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-127.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-126.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-125.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-124.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-123.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-122.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-121.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-120.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-119.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-118.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-117.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-116.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-115.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-114.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-113.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-112.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-111.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-110.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-109.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-108.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-107.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-106.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-105.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-104.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-103.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-102.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-101.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-100.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-99.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-98.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-97.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-96.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-95.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-94.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-93.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-92.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-91.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-90.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-89.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-88.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-87.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-86.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-85.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-84.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-83.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-82.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-81.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-80.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-79.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-78.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-77.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-76.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-75.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-74.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-73.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-72.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-71.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-70.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-69.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-68.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-67.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-66.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-65.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-64.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-63.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-62.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-61.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-60.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-59.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-58.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-57.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-56.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-55.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-54.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-53.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-52.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-51.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-50.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-49.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-48.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-47.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-46.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-45.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-44.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-43.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-42.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-41.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-40.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-39.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-38.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-37.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-36.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-35.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-34.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-33.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-32.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-31.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-30.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-29.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-28.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-27.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-26.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-25.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-24.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-23.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-22.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-21.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-20.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-19.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-18.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-17.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-16.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-15.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-14.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-13.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-12.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-11.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-10.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-9.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-8.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-7.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-6.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-5.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-4.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-3.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-2.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-1.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
0.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000


==> Fig_Hys_LLN2D/vol_HY3.dat <==
-699.000 0.000003 0.000000 0.000003 0.0000000E+00 0.0000000E+00
-698.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-697.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-696.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-695.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-694.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-693.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-692.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-691.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-690.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-689.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-688.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-687.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-686.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-685.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-684.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-683.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-682.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-681.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-680.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-679.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-678.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-677.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-676.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-675.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-674.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-673.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-672.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-671.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-670.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-669.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-668.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-667.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-666.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-665.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-664.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-663.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-662.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-661.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-660.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-659.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-658.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-657.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-656.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-655.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-654.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-653.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-652.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-651.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-650.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-649.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-648.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-647.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-646.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-645.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-644.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-643.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-642.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-641.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-640.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-639.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-638.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-637.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-636.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-635.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-634.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-633.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-632.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-631.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-630.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-629.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-628.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-627.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-626.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-625.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-624.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-623.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-622.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-621.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-620.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-619.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-618.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-617.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-616.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-615.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-614.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-613.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-612.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-611.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-610.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-609.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-608.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-607.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-606.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-605.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-604.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-603.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-602.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-601.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-600.000 0.000045 0.000045 0.000000 0.0000000E+00 -2.000000
-599.000 0.037620 0.037620 0.000000 0.0000000E+00 0.0000000E+00
-598.000 0.206090 0.206090 0.000000 0.0000000E+00 2.000000
-597.000 0.372163 0.372163 0.000000 0.0000000E+00 3.6893488E+19
-596.000 0.580983 0.580983 0.000000 0.0000000E+00 -1.0842022E-19
-595.000 0.842601 0.842601 0.000000 0.0000000E+00 -2.000000
-594.000 1.140200 1.140200 0.000000 0.0000000E+00 0.0000000E+00
-593.000 1.442890 1.442890 0.000000 0.0000000E+00 2.000000
-592.000 1.789253 1.789242 0.000012 0.0000000E+00 3.6893488E+19
-591.000 2.322962 2.179848 0.143041 7.1987102E-05 -1.0842022E-19
-590.000 3.025787 2.538456 0.402102 8.5230231E-02 -2.000000
-589.000 4.038006 2.977832 0.744013 0.3161613 0.0000000E+00
-588.000 5.121902 3.348045 1.181502 0.5923561 2.000000
-587.000 6.344690 3.684245 1.714666 0.9457794 3.6893488E+19
-586.000 7.776173 4.033810 2.351453 1.390910 -1.0842022E-19
-585.000 9.375308 4.384368 3.066635 1.924305 -2.000000
-584.000 11.489174 4.734753 4.033066 2.721356 0.0000000E+00
-583.000 13.850975 5.079033 5.194288 3.577655 2.000000
-582.000 16.471769 5.396213 6.640697 4.434860 3.6893488E+19
-581.000 18.905775 5.682488 7.964816 5.258469 -1.0842022E-19
-580.000 21.065655 5.948321 9.162086 5.955248 -2.000000
-579.000 23.186069 6.198136 10.250685 6.737249 0.0000000E+00
-578.000 25.164085 6.430941 11.436687 7.296459 2.000000
-577.000 26.957134 6.644680 12.501748 7.810708 3.6893488E+19
-576.000 28.614456 6.834050 13.499571 8.280836 -1.0842022E-19
-575.000 30.212982 6.991748 14.452902 8.768332 -2.000000
-574.000 31.929476 7.117561 15.478562 9.333353 0.0000000E+00
-573.000 34.186588 7.212474 16.783957 10.19016 2.000000
-572.000 37.381699 7.282386 18.574800 11.52451 3.6893488E+19
-571.000 40.351475 7.333127 20.209520 12.80883 -1.0842022E-19
-570.000 42.887695 7.367766 21.571022 13.94891 -2.000000
-569.000 45.316143 7.392782 22.768972 15.15439 0.0000000E+00
-568.000 47.267094 7.411528 23.737692 16.11788 2.000000
-567.000 48.864742 7.421099 24.543365 16.90028 3.6893488E+19
-566.000 50.077469 7.424658 25.174698 17.47811 -1.0842022E-19
-565.000 51.010151 7.424515 25.684607 17.90103 -2.000000
-564.000 51.773666 7.421634 26.101454 18.25058 0.0000000E+00
-563.000 52.385567 7.417103 26.503700 18.46477 2.000000
-562.000 52.803265 7.411689 26.761803 18.62978 3.6893488E+19
-561.000 53.156624 7.405241 26.944218 18.80717 -1.0842022E-19
-560.000 53.508595 7.398081 27.153017 18.95750 -2.000000
-559.000 53.829380 7.390742 27.360548 19.07809 0.0000000E+00
-558.000 53.967102 7.383011 27.490839 19.09325 2.000000
-557.000 54.124989 7.374881 27.627382 19.12273 3.6893488E+19
-556.000 54.215313 7.366566 27.717705 19.13104 -1.0842022E-19
-555.000 54.267403 7.358644 27.784126 19.12463 -2.000000
-554.000 54.238655 7.350724 27.805670 19.08226 0.0000000E+00
-553.000 54.267704 7.343017 27.856279 19.06841 2.000000
-552.000 54.237122 7.335832 27.874884 19.02641 3.6893488E+19
-551.000 54.179810 7.328816 27.899248 18.95175 -1.0842022E-19
-550.000 54.115448 7.321626 27.891884 18.90194 -2.000000
-549.000 54.094093 7.314837 27.907619 18.87163 0.0000000E+00
-548.000 54.051723 7.307958 27.930424 18.81334 2.000000
-547.000 54.071453 7.301536 27.957741 18.81218 3.6893488E+19
-546.000 54.110069 7.295006 27.992968 18.82210 -1.0842022E-19
-545.000 54.154671 7.288660 28.030994 18.83502 -2.000000
-544.000 54.200684 7.282794 28.071737 18.84615 0.0000000E+00
-543.000 54.218388 7.276733 28.101576 18.84008 2.000000
-542.000 54.237003 7.271151 28.135130 18.83072 3.6893488E+19
-541.000 54.172028 7.265434 28.158718 18.74787 2.000000
-540.000 54.012291 7.259656 28.101107 18.65153 -1.0842022E-19
-539.000 53.862083 7.254057 28.042912 18.56511 0.0000000E+00
-538.000 53.749443 7.248330 28.003675 18.49744 3.6893488E+19
-537.000 53.643074 7.242359 27.963465 18.43725 -2.000000
-536.000 53.459999 7.237065 27.892765 18.33017 2.000000
-535.000 53.244411 7.231622 27.797668 18.21512 -1.0842022E-19
-534.000 52.871510 7.226493 27.620327 18.02468 0.0000000E+00
-533.000 52.580803 7.221868 27.521549 17.83739 3.6893488E+19
-532.000 52.439709 7.216835 27.469568 17.75331 -2.000000
-531.000 52.281361 7.212538 27.398945 17.66988 2.000000
-530.000 52.170925 7.208070 27.345106 17.61775 -1.0842022E-19
-529.000 52.026802 7.200176 27.292488 17.53414 0.0000000E+00
-528.000 51.911686 7.194488 27.257915 17.45928 3.6893488E+19
-527.000 51.821198 7.187809 27.233425 17.39997 -2.000000
-526.000 51.720482 7.182105 27.197121 17.34126 2.000000
-525.000 51.556263 7.176772 27.093739 17.28576 -1.0842022E-19
-524.000 51.282482 7.173098 26.952473 17.15691 0.0000000E+00
-523.000 50.940208 7.168426 26.785122 16.98666 3.6893488E+19
-522.000 50.650368 7.163312 26.633612 16.85345 -2.000000
-521.000 50.390255 7.158650 26.516958 16.71464 2.000000
-520.000 50.210068 7.155964 26.483452 16.57065 -1.0842022E-19
-519.000 50.040108 7.152532 26.461571 16.42601 0.0000000E+00
-518.000 49.874561 7.148655 26.437212 16.28869 3.6893488E+19
-517.000 49.741631 7.145239 26.393167 16.20323 -2.000000
-516.000 49.579212 7.140862 26.286608 16.15174 2.000000
-515.000 49.390633 7.135469 26.193087 16.06208 -1.0842022E-19
-514.000 49.167046 7.131854 26.086037 15.94916 0.0000000E+00
-513.000 48.889530 7.128283 25.926254 15.83499 3.6893488E+19
-512.000 47.332989 7.127818 25.783869 14.42130 -2.000000
-511.000 45.829964 7.126047 25.625269 13.07865 2.000000
-510.000 43.313091 7.125176 24.382650 11.80527 -1.0842022E-19
-509.000 40.797474 7.124144 23.077656 10.59568 0.0000000E+00
-508.000 38.438042 7.120911 21.700392 9.616742 3.6893488E+19
-507.000 36.285652 7.115596 20.425077 8.744980 -2.000000
-506.000 34.236851 7.108515 19.145702 7.982633 2.000000
-505.000 32.540127 7.105455 18.005644 7.429027 -1.0842022E-19
-504.000 31.148289 7.102114 17.001524 7.044650 0.0000000E+00
-503.000 30.160383 7.098196 16.276257 6.785933 3.6893488E+19
-502.000 29.428305 7.094680 15.764993 6.568632 -2.000000
-501.000 28.916889 7.093698 15.396851 6.426343 2.000000
-500.000 28.034611 7.091960 15.125961 5.816691 -1.0842022E-19
-499.000 27.234104 7.091289 14.894175 5.248641 0.0000000E+00
-498.000 25.832766 7.086870 13.958918 4.786978 3.6893488E+19
-497.000 24.484789 7.084897 13.022202 4.377690 -2.000000
-496.000 23.375605 7.080929 12.286892 4.007784 2.000000
-495.000 22.139952 7.077899 11.402573 3.659481 -1.0842022E-19
-494.000 20.380686 7.075934 10.381371 2.923379 0.0000000E+00
-493.000 18.245981 7.071144 9.043439 2.131398 3.6893488E+19
-492.000 15.830953 6.908946 7.836445 1.085562 -2.000000
-491.000 13.863466 6.676589 6.792451 0.3944256 2.000000
-490.000 11.278267 6.429571 4.754440 9.4255455E-02 -1.0842022E-19
-489.000 8.448759 5.970916 2.469960 7.8822765E-03 0.0000000E+00
-488.000 5.721262 5.291120 0.426477 3.6649988E-03 3.6893488E+19
-487.000 4.482048 4.475021 0.007027 0.0000000E+00 -2.000000
-486.000 3.348163 3.333761 0.014402 0.0000000E+00 2.000000
-485.000 1.829239 1.829239 0.000000 0.0000000E+00 -1.0842022E-19
-484.000 0.607325 0.607325 0.000000 0.0000000E+00 0.0000000E+00
-483.000 0.091135 0.091135 0.000000 0.0000000E+00 3.6893488E+19
-482.000 0.004224 0.004224 0.000000 0.0000000E+00 -2.000000
-481.000 0.004648 0.004648 0.000000 0.0000000E+00 2.000000
-480.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-479.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-478.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-477.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-476.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-475.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-474.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-473.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-472.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-471.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-470.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-469.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-468.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-467.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-466.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-465.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-464.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-463.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-462.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-461.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-460.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-459.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-458.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-457.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-456.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-455.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-454.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-453.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-452.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-451.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-450.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-449.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-448.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-447.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-446.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-445.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-444.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-443.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-442.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-441.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-440.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-439.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-438.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-437.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-436.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-435.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-434.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-433.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-432.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-431.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-430.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-429.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-428.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-427.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-426.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-425.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-424.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-423.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-422.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-421.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-420.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-419.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-418.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-417.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-416.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-415.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-414.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-413.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-412.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-411.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-410.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-409.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-408.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-407.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-406.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-405.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-404.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-403.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-402.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-401.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-400.000 0.000019 0.000019 0.000000 0.0000000E+00 -2.000000
-399.000 0.029717 0.029717 0.000000 0.0000000E+00 0.0000000E+00
-398.000 0.117121 0.117121 0.000000 0.0000000E+00 2.000000
-397.000 0.260935 0.260935 0.000000 0.0000000E+00 3.6893488E+19
-396.000 0.449499 0.449499 0.000000 0.0000000E+00 -1.0842022E-19
-395.000 0.678734 0.678734 0.000000 0.0000000E+00 -2.000000
-394.000 0.946534 0.946534 0.000000 0.0000000E+00 0.0000000E+00
-393.000 1.245958 1.245958 0.000000 0.0000000E+00 2.000000
-392.000 1.564701 1.564701 0.000000 0.0000000E+00 3.6893488E+19
-391.000 1.905019 1.905008 0.000011 0.0000000E+00 -1.0842022E-19
-390.000 2.399536 2.279277 0.120255 3.6286881E-06 -2.000000
-389.000 3.003104 2.620505 0.382574 2.4631401E-05 0.0000000E+00
-388.000 3.908608 3.028089 0.804044 7.6476127E-02 2.000000
-387.000 4.918384 3.368853 1.238827 0.3107031 3.6893488E+19
-386.000 6.170197 3.690337 1.888914 0.5909458 -1.0842022E-19
-385.000 7.573068 4.031302 2.561766 0.9799995 -2.000000
-384.000 9.203204 4.378218 3.363764 1.461223 0.0000000E+00
-383.000 11.401917 4.726950 4.450857 2.224109 2.000000
-382.000 13.862333 5.071356 5.720315 3.070662 3.6893488E+19
-381.000 16.415043 5.392070 7.088375 3.934597 -1.0842022E-19
-380.000 18.832680 5.678578 8.376486 4.777617 -2.000000
-379.000 21.032907 5.944308 9.556286 5.532314 0.0000000E+00
-378.000 23.337084 6.193550 10.781298 6.362235 2.000000
-377.000 25.312830 6.425603 11.893077 6.994148 3.6893488E+19
-376.000 27.108902 6.637792 12.941584 7.529526 -1.0842022E-19
-375.000 28.731451 6.825902 13.890837 8.014712 -2.000000
-374.000 30.300655 6.981973 14.807171 8.511514 0.0000000E+00
-373.000 32.123783 7.105028 15.868117 9.150640 2.000000
-372.000 34.434258 7.199218 17.222759 10.01228 3.6893488E+19
-371.000 37.576771 7.267753 18.969526 11.33949 -1.0842022E-19
-370.000 40.438896 7.316209 20.514658 12.60803 -2.000000
-369.000 43.038185 7.349434 21.954908 13.73384 0.0000000E+00
-368.000 45.316227 7.375181 23.107063 14.83398 2.000000
-367.000 47.137997 7.392805 23.978550 15.76664 3.6893488E+19
-366.000 48.634335 7.401281 24.690008 16.54304 -1.0842022E-19
-365.000 49.843628 7.404324 25.299192 17.14011 -2.000000
-364.000 50.709175 7.403607 25.727329 17.57824 0.0000000E+00
-363.000 51.437080 7.400186 26.088493 17.94840 2.000000
-362.000 52.017979 7.395407 26.453165 18.16941 3.6893488E+19
-361.000 52.442192 7.389351 26.706238 18.34660 -1.0842022E-19
-360.000 52.806664 7.382407 26.891651 18.53260 -2.000000
-359.000 53.168442 7.374936 27.106819 18.68669 0.0000000E+00
-358.000 53.437881 7.367047 27.288015 18.78282 2.000000
-357.000 53.561550 7.359047 27.397310 18.80519 3.6893488E+19
-356.000 53.651951 7.350520 27.495241 18.80619 -1.0842022E-19
-355.000 53.748596 7.342143 27.581873 18.82458 -2.000000
-354.000 53.746838 7.333867 27.608238 18.80473 0.0000000E+00
-353.000 53.723465 7.325920 27.638838 18.75871 2.000000
-352.000 53.795605 7.318174 27.711205 18.76623 3.6893488E+19
-351.000 53.633190 7.310760 27.666410 18.65602 -1.0842022E-19
-350.000 53.598305 7.303697 27.685652 18.60896 -2.000000
-349.000 53.593254 7.296799 27.706619 18.58984 0.0000000E+00
-348.000 53.728519 7.289658 27.802441 18.63642 2.000000
-347.000 53.754589 7.282707 27.833178 18.63870 3.6893488E+19
-346.000 53.633171 7.276338 27.785645 18.57119 -1.0842022E-19
-345.000 53.641094 7.269939 27.809017 18.56213 -2.000000
-344.000 53.625172 7.263570 27.838444 18.52316 0.0000000E+00
-343.000 53.490723 7.257183 27.783304 18.45023 2.000000
-342.000 53.391750 7.251028 27.752840 18.38788 3.6893488E+19
-341.000 53.277981 7.244667 27.712263 18.32105 2.000000
-340.000 53.094738 7.239020 27.639273 18.21644 -1.0842022E-19
-339.000 52.865746 7.233167 27.561123 18.07145 0.0000000E+00
-338.000 52.716843 7.227642 27.565132 17.92407 3.6893488E+19
-337.000 52.713665 7.222235 27.583071 17.90836 -2.000000
-336.000 52.585026 7.217074 27.521856 17.84609 2.000000
-335.000 52.545567 7.211144 27.519053 17.81537 -1.0842022E-19
-334.000 52.430546 7.206003 27.473616 17.75093 0.0000000E+00
-333.000 52.279675 7.201603 27.398407 17.67966 3.6893488E+19
-332.000 52.202759 7.196813 27.376303 17.62965 -2.000000
-331.000 52.080219 7.192176 27.316633 17.57141 2.000000
-330.000 51.967167 7.187641 27.270449 17.50908 -1.0842022E-19
-329.000 51.820194 7.179696 27.223164 17.41734 0.0000000E+00
-328.000 51.722355 7.176507 27.200684 17.34516 3.6893488E+19
-327.000 51.607807 7.167913 27.160088 17.27981 -2.000000
-326.000 51.447269 7.161968 27.067116 17.21819 2.000000
-325.000 51.229042 7.157176 26.968639 17.10323 -1.0842022E-19
-324.000 50.939686 7.153347 26.819698 16.96664 0.0000000E+00
-323.000 50.558289 7.148081 26.630735 16.77948 3.6893488E+19
-322.000 50.281326 7.144172 26.486847 16.65030 -2.000000
-321.000 50.075447 7.140493 26.433989 16.50097 2.000000
-320.000 49.918983 7.137560 26.414465 16.36696 -1.0842022E-19
-319.000 49.761250 7.134457 26.394276 16.23252 0.0000000E+00
-318.000 49.633823 7.131245 26.366974 16.13560 3.6893488E+19
-317.000 49.490231 7.128661 26.268839 16.09273 -2.000000
-316.000 49.355946 7.125075 26.183102 16.04776 2.000000
-315.000 49.168598 7.120915 26.098150 15.94953 -1.0842022E-19
-314.000 48.930012 7.117488 25.994967 15.81756 0.0000000E+00
-313.000 47.566380 7.116572 25.834549 14.61526 3.6893488E+19
-312.000 46.012028 7.114112 25.671038 13.22688 -2.000000
-311.000 44.558510 7.112817 25.481874 11.96381 2.000000
-310.000 42.045849 7.111072 24.129833 10.80494 -1.0842022E-19
-309.000 39.646542 7.109324 22.707106 9.830110 0.0000000E+00
-308.000 37.406933 7.106599 21.356743 8.943591 3.6893488E+19
-307.000 35.161850 7.099228 19.955509 8.107112 -2.000000
-306.000 33.259556 7.094519 18.617849 7.547186 2.000000
-305.000 31.644220 7.091164 17.413977 7.139080 -1.0842022E-19
-304.000 30.471109 7.089400 16.542994 6.838716 0.0000000E+00
-303.000 29.626469 7.087789 15.940959 6.597720 3.6893488E+19
-302.000 29.022055 7.084393 15.500970 6.436693 -2.000000
-301.000 28.160816 7.083400 15.192155 5.885262 2.000000
-300.000 27.388889 7.083219 14.957462 5.348208 -1.0842022E-19
-299.000 26.729740 7.080832 14.750324 4.898584 0.0000000E+00
-298.000 25.334410 7.076767 13.743767 4.513877 3.6893488E+19
-297.000 24.031322 7.072854 12.806556 4.151912 -2.000000
-296.000 22.940710 7.069932 12.029418 3.841359 2.000000
-295.000 21.427345 7.067632 10.953228 3.406485 -1.0842022E-19
-294.000 19.116341 7.063809 9.571755 2.480777 0.0000000E+00
-293.000 16.541328 6.978844 8.233902 1.328583 3.6893488E+19
-292.000 14.366454 6.760797 7.052108 0.5535487 -2.000000
-291.000 12.212918 6.516554 5.540286 0.1560779 2.000000
-290.000 9.925661 6.266314 3.617087 4.2260252E-02 -1.0842022E-19
-289.000 7.226399 5.773607 1.444159 8.6331144E-03 0.0000000E+00
-288.000 5.220314 5.073568 0.146039 7.0621067E-04 3.6893488E+19
-287.000 4.249522 4.235877 0.013645 0.0000000E+00 -2.000000
-286.000 2.977911 2.975472 0.002439 0.0000000E+00 2.000000
-285.000 1.484776 1.484776 0.000000 0.0000000E+00 -1.0842022E-19
-284.000 0.429454 0.429454 0.000000 0.0000000E+00 0.0000000E+00
-283.000 0.050675 0.050675 0.000000 0.0000000E+00 3.6893488E+19
-282.000 0.004166 0.004166 0.000000 0.0000000E+00 -2.000000
-281.000 0.003960 0.003960 0.000000 0.0000000E+00 2.000000
-280.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-279.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-278.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-277.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-276.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-275.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-274.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-273.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-272.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-271.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-270.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-269.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-268.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-267.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-266.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-265.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-264.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-263.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-262.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-261.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-260.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-259.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-258.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-257.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-256.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-255.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-254.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-253.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-252.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-251.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-250.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-249.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-248.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-247.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-246.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-245.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-244.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-243.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-242.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-241.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-240.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-239.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-238.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-237.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-236.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-235.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-234.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-233.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-232.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-231.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-230.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-229.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-228.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-227.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-226.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-225.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-224.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-223.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-222.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-221.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-220.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-219.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-218.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-217.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-216.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-215.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-214.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-213.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-212.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-211.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-210.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-209.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-208.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-207.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-206.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-205.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-204.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-203.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-202.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-201.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-200.000 0.000012 0.000012 0.000000 0.0000000E+00 -2.000000
-199.000 0.029374 0.029374 0.000000 0.0000000E+00 0.0000000E+00
-198.000 0.116825 0.116825 0.000000 0.0000000E+00 2.000000
-197.000 0.260322 0.260322 0.000000 0.0000000E+00 3.6893488E+19
-196.000 0.448499 0.448499 0.000000 0.0000000E+00 -1.0842022E-19
-195.000 0.677399 0.677399 0.000000 0.0000000E+00 -2.000000
-194.000 0.944168 0.944168 0.000000 0.0000000E+00 0.0000000E+00
-193.000 1.240384 1.240384 0.000000 0.0000000E+00 2.000000
-192.000 1.558080 1.558080 0.000000 0.0000000E+00 3.6893488E+19
-191.000 1.899443 1.899434 0.000008 0.0000000E+00 -1.0842022E-19
-190.000 2.393450 2.274196 0.119250 3.7982086E-06 -2.000000
-189.000 2.997962 2.615052 0.382886 2.4356479E-05 0.0000000E+00
-188.000 3.903186 3.022720 0.804096 7.6369941E-02 2.000000
-187.000 4.913243 3.363672 1.238894 0.3106768 3.6893488E+19
-186.000 6.165971 3.685197 1.890227 0.5905467 -1.0842022E-19
-185.000 7.575028 4.026494 2.566684 0.9818509 -2.000000
-184.000 9.207156 4.374526 3.369005 1.463625 0.0000000E+00
-183.000 11.406475 4.723444 4.457306 2.225726 2.000000
-182.000 13.864262 5.068168 5.723782 3.072311 3.6893488E+19
-181.000 16.396936 5.389294 7.071682 3.935961 -1.0842022E-19
-180.000 18.808102 5.675986 8.353763 4.778353 -2.000000
-179.000 21.005079 5.941773 9.530082 5.533223 0.0000000E+00
-178.000 23.305624 6.191161 10.751294 6.363169 2.000000
-177.000 25.275585 6.423272 11.861480 6.990834 3.6893488E+19
-176.000 27.070589 6.635903 12.908036 7.526650 -1.0842022E-19
-175.000 28.695244 6.823788 13.859632 8.011824 -2.000000
-174.000 30.257071 6.980096 14.775429 8.501544 0.0000000E+00
-173.000 31.874647 7.104237 15.737843 9.032568 2.000000
-172.000 34.107750 7.197568 17.030560 9.879623 3.6893488E+19
-171.000 37.255157 7.265856 18.787622 11.20168 -1.0842022E-19
-170.000 40.176064 7.315292 20.370697 12.49008 -2.000000
-169.000 42.670574 7.348785 21.691574 13.63022 0.0000000E+00
-168.000 45.075485 7.372931 22.860481 14.84207 2.000000
-167.000 46.964596 7.390673 23.785456 15.78847 3.6893488E+19
-166.000 48.473423 7.399096 24.537266 16.53706 -1.0842022E-19
-165.000 49.650345 7.402000 25.163073 17.08528 -2.000000
-164.000 50.549282 7.401278 25.649220 17.49879 0.0000000E+00
-163.000 51.288345 7.397883 26.000931 17.88953 2.000000
-162.000 51.882168 7.393072 26.357004 18.13209 3.6893488E+19
-161.000 52.359474 7.387071 26.649643 18.32276 -1.0842022E-19
-160.000 52.731770 7.380041 26.839481 18.51225 -2.000000
-159.000 53.089111 7.372467 27.046043 18.67060 0.0000000E+00
-158.000 53.371059 7.364559 27.236588 18.76991 2.000000
-157.000 53.512280 7.356404 27.360319 18.79556 3.6893488E+19
-156.000 53.613724 7.348000 27.467043 18.79869 -1.0842022E-19
-155.000 53.705822 7.339481 27.559759 18.80658 -2.000000
-154.000 53.757607 7.331002 27.626640 18.79996 0.0000000E+00
-153.000 53.728668 7.322880 27.641409 18.76438 2.000000
-152.000 53.602787 7.315359 27.610163 18.67726 3.6893488E+19
-151.000 53.528160 7.308203 27.607075 18.61288 -1.0842022E-19
-150.000 53.481499 7.300996 27.613592 18.56691 -2.000000
-149.000 53.459930 7.294158 27.617115 18.54866 0.0000000E+00
-148.000 53.519272 7.286896 27.662216 18.57016 2.000000
-147.000 53.524738 7.280093 27.707876 18.53677 3.6893488E+19
-146.000 53.511471 7.273252 27.735125 18.50310 -1.0842022E-19
-145.000 53.427338 7.266961 27.748024 18.41235 -2.000000
-144.000 53.358601 7.260622 27.744001 18.35398 0.0000000E+00
-143.000 53.280476 7.254427 27.760477 18.26557 2.000000
-142.000 53.223827 7.248342 27.743776 18.23171 3.6893488E+19
-141.000 53.112228 7.242354 27.698788 18.17109 2.000000
-140.000 52.999928 7.236209 27.664816 18.09890 -1.0842022E-19
-139.000 52.923138 7.230262 27.645761 18.04712 0.0000000E+00
-138.000 52.863125 7.224589 27.617697 18.02084 3.6893488E+19
-137.000 52.710106 7.219116 27.551954 17.93904 -2.000000
-136.000 52.651859 7.213482 27.541565 17.89681 2.000000
-135.000 52.589165 7.207476 27.530746 17.85094 -1.0842022E-19
-134.000 52.453293 7.202312 27.480013 17.77097 0.0000000E+00
-133.000 52.295273 7.197884 27.402849 17.69454 3.6893488E+19
-132.000 52.226048 7.193257 27.374969 17.65782 -2.000000
-131.000 52.079216 7.188677 27.308800 17.58174 2.000000
-130.000 51.962574 7.184055 27.262257 17.51626 -1.0842022E-19
-129.000 51.816711 7.177191 27.216450 17.42307 0.0000000E+00
-128.000 51.714600 7.173132 27.193794 17.34767 3.6893488E+19
-127.000 51.595406 7.164421 27.150789 17.28019 -2.000000
-126.000 51.420269 7.157950 27.043552 17.21877 2.000000
-125.000 51.203739 7.153388 26.946508 17.10384 -1.0842022E-19
-124.000 50.920803 7.149599 26.803995 16.96721 0.0000000E+00
-123.000 50.687210 7.144637 26.688805 16.85377 3.6893488E+19
-122.000 50.464130 7.140631 26.550606 16.77289 -2.000000
-121.000 50.198326 7.137153 26.440823 16.62035 2.000000
-120.000 50.006512 7.134665 26.409592 16.46225 -1.0842022E-19
-119.000 49.824409 7.131318 26.384970 16.30812 0.0000000E+00
-118.000 49.651318 7.127999 26.357592 16.16573 3.6893488E+19
-117.000 49.461056 7.124211 26.251337 16.08550 -2.000000
-116.000 49.314388 7.121289 26.159691 16.03341 2.000000
-115.000 49.107704 7.117357 26.058994 15.93135 -1.0842022E-19
-114.000 48.885483 7.114065 25.964617 15.80680 0.0000000E+00
-113.000 47.484051 7.113546 25.809975 14.56053 3.6893488E+19
-112.000 45.965195 7.111317 25.647781 13.20610 -2.000000
-111.000 43.704704 7.110482 24.677206 11.91702 2.000000
-110.000 41.106968 7.110456 23.298281 10.69823 -1.0842022E-19
-109.000 38.689434 7.106146 21.878839 9.704448 0.0000000E+00
-108.000 36.464924 7.103844 20.554790 8.806292 3.6893488E+19
-107.000 34.352448 7.097731 19.239901 8.014813 -2.000000
-106.000 32.657230 7.092639 18.090700 7.473891 2.000000
-105.000 31.223648 7.092276 17.049036 7.082337 -1.0842022E-19
-104.000 30.180336 7.090189 16.290113 6.800034 0.0000000E+00
-103.000 29.417015 7.086977 15.761398 6.568638 3.6893488E+19
-102.000 28.875673 7.083364 15.375467 6.416843 -2.000000
-101.000 28.004238 7.081130 15.097767 5.825341 2.000000
-100.000 27.258123 7.078743 14.872463 5.306917 -1.0842022E-19
-99.000 26.649366 7.075457 14.705345 4.868565 0.0000000E+00
-98.000 25.257616 7.072260 13.690799 4.494557 3.6893488E+19
-97.000 23.970116 7.069056 12.767755 4.133306 -2.000000
-96.000 22.871061 7.066409 11.975027 3.829625 2.000000
-95.000 21.374868 7.064389 10.911899 3.398583 -1.0842022E-19
-94.000 19.083721 7.063611 9.543809 2.476300 0.0000000E+00
-93.000 16.519096 6.977983 8.215323 1.325790 3.6893488E+19
-92.000 14.312262 6.758993 7.006383 0.5468847 -2.000000
-91.000 11.893164 6.512919 5.226292 0.1539520 2.000000
-90.000 9.514997 6.260416 3.214378 4.0203784E-02 -1.0842022E-19
-89.000 6.862736 5.764987 1.089506 8.2427682E-03 0.0000000E+00
-88.000 5.104768 5.043233 0.060748 7.8684354E-04 3.6893488E+19
-87.000 4.223718 4.199573 0.024145 0.0000000E+00 -2.000000
-86.000 2.919217 2.919217 0.000000 0.0000000E+00 2.000000
-85.000 1.394858 1.394858 0.000000 0.0000000E+00 -1.0842022E-19
-84.000 0.392351 0.392351 0.000000 0.0000000E+00 0.0000000E+00
-83.000 0.042032 0.042032 0.000000 0.0000000E+00 3.6893488E+19
-82.000 0.004104 0.004104 0.000000 0.0000000E+00 -2.000000
-81.000 0.004255 0.004255 0.000000 0.0000000E+00 2.000000
-80.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-79.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-78.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-77.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-76.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-75.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-74.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-73.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-72.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-71.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-70.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-69.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-68.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-67.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-66.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-65.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-64.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-63.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-62.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-61.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-60.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-59.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-58.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-57.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-56.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-55.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-54.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-53.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-52.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-51.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-50.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-49.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-48.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-47.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-46.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-45.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-44.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-43.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-42.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-41.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-40.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-39.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-38.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-37.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-36.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-35.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-34.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-33.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-32.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-31.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-30.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-29.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-28.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-27.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-26.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-25.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-24.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-23.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-22.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-21.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-20.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-19.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-18.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-17.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-16.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-15.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-14.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-13.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-12.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-11.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-10.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-9.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-8.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-7.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-6.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-5.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-4.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-3.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-2.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-1.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
0.000 0.000008 0.000008 0.000000 0.0000000E+00 -2.000000


==> Fig_Hys_LLN2D/vol_HY7.dat <==
#-699.000 0.035686 0.001563 0.032186 1.9360794E-03 0.0000000E+00
#-698.000 0.195797 0.016522 0.092870 8.6405180E-02 -1.0842022E-19
#-697.000 0.680350 0.057620 0.360366 0.2623640 2.000000
#-696.000 1.261820 0.119503 0.631133 0.5111845 -2.000000
#-695.000 2.153468 0.257043 1.100901 0.7955253 3.6893488E+19
#-694.000 3.097438 0.422842 1.564487 1.110108 0.0000000E+00
#-693.000 4.962459 0.825038 2.438876 1.698545 -1.0842022E-19
#-692.000 7.097026 1.281684 3.407292 2.408049 2.000000
#-691.000 9.655802 1.763168 4.683185 3.209449 -2.000000
#-690.000 12.508014 2.287619 6.124902 4.095492 3.6893488E+19
#-689.000 15.311912 2.797406 7.597712 4.916794 0.0000000E+00
#-688.000 18.052401 3.284389 9.012074 5.755939 -1.0842022E-19
#-687.000 20.414593 3.749610 10.231257 6.433723 2.000000
#-686.000 22.656040 4.189713 11.453254 7.013074 -2.000000
#-685.000 24.568430 4.604740 12.488829 7.474861 3.6893488E+19
#-684.000 26.216978 4.995205 13.372763 7.849009 0.0000000E+00
#-683.000 27.629730 5.338631 14.131619 8.159479 2.000000
#-682.000 28.814545 5.648840 14.775111 8.390594 3.6893488E+19
#-681.000 29.835295 5.934528 15.323953 8.576816 -1.0842022E-19
#-680.000 30.691326 6.199157 15.786412 8.705756 -2.000000
#-679.000 31.371433 6.437189 16.151598 8.782647 0.0000000E+00
#-678.000 32.010696 6.643920 16.522366 8.844411 2.000000
#-677.000 32.597912 6.819272 16.849932 8.928708 3.6893488E+19
#-676.000 33.038860 6.963490 17.082964 8.992406 -1.0842022E-19
#-675.000 33.444447 7.078292 17.312857 9.053296 -2.000000
#-674.000 33.782356 7.167478 17.551357 9.063522 0.0000000E+00
#-673.000 34.016537 7.234820 17.720255 9.061463 2.000000
#-672.000 34.181122 7.284495 17.844217 9.052409 3.6893488E+19
#-671.000 34.291065 7.319884 17.935072 9.036112 -1.0842022E-19
#-670.000 34.381901 7.344291 18.020601 9.017008 -2.000000
#-669.000 34.440437 7.359840 18.085957 8.994639 0.0000000E+00
#-668.000 34.474613 7.369602 18.133139 8.971872 2.000000
#-667.000 34.479839 7.374574 18.159061 8.946201 3.6893488E+19
#-666.000 34.472347 7.376122 18.176178 8.920051 -1.0842022E-19
#-665.000 34.443508 7.374977 18.179918 8.888615 -2.000000
#-664.000 34.408890 7.371994 18.178841 8.858057 0.0000000E+00
#-663.000 34.356609 7.368682 18.161432 8.826492 2.000000
#-662.000 34.296471 7.363167 18.138561 8.794743 3.6893488E+19
#-661.000 34.220566 7.356699 18.106287 8.757579 -1.0842022E-19
#-660.000 34.138054 7.348382 18.073029 8.716642 -2.000000
#-659.000 34.019779 7.340521 18.034983 8.644277 0.0000000E+00
#-658.000 33.920704 7.332240 17.999403 8.589061 2.000000
#-657.000 33.757744 7.324038 17.894594 8.539113 3.6893488E+19
#-656.000 33.587147 7.316524 17.775990 8.494632 -1.0842022E-19
#-655.000 33.390919 7.308818 17.627903 8.454198 -2.000000
#-654.000 33.193089 7.300856 17.485506 8.406727 0.0000000E+00
#-653.000 33.043190 7.294245 17.392979 8.355966 2.000000
#-652.000 32.945633 7.287674 17.344378 8.313583 3.6893488E+19
#-651.000 32.836143 7.281448 17.286762 8.267935 -1.0842022E-19
#-650.000 32.746731 7.274699 17.240213 8.231817 -2.000000
#-649.000 32.616322 7.267335 17.186525 8.162461 0.0000000E+00
#-648.000 32.478371 7.261096 17.118408 8.098866 2.000000
#-647.000 32.320465 7.254917 17.019434 8.046114 3.6893488E+19
#-646.000 32.168781 7.248475 16.920324 7.999982 -1.0842022E-19
#-645.000 32.014900 7.242175 16.824230 7.948495 -2.000000
#-644.000 31.857056 7.235798 16.721201 7.900055 0.0000000E+00
#-643.000 31.712343 7.229568 16.628099 7.854675 2.000000
#-642.000 31.578554 7.223459 16.545115 7.809981 3.6893488E+19
#-641.000 31.478588 7.218551 16.501268 7.758769 -1.0842022E-19
#-640.000 31.397581 7.213622 16.489031 7.694930 -2.000000
#-639.000 31.306875 7.208011 16.475046 7.623818 0.0000000E+00
#-638.000 31.239403 7.203359 16.459057 7.576986 2.000000
#-637.000 31.183155 7.198167 16.443670 7.541317 3.6893488E+19
#-636.000 31.147572 7.192778 16.422300 7.532493 -1.0842022E-19
#-635.000 31.111801 7.187037 16.401127 7.523637 -2.000000
#-634.000 31.074558 7.181595 16.380274 7.512688 0.0000000E+00
#-633.000 31.029318 7.176539 16.355488 7.497292 2.000000
#-632.000 30.953527 7.171593 16.304140 7.477794 3.6893488E+19
#-631.000 30.844492 7.167045 16.224997 7.452452 -1.0842022E-19
#-630.000 30.743868 7.162827 16.162529 7.418512 -2.000000
#-629.000 30.650810 7.158198 16.109621 7.382991 0.0000000E+00
#-628.000 30.563951 7.152612 16.061615 7.349725 2.000000
#-627.000 30.488106 7.148278 16.021076 7.318749 3.6893488E+19
#-626.000 30.417891 7.145070 15.985307 7.287514 -1.0842022E-19
#-625.000 30.339470 7.142384 15.954515 7.242572 -2.000000
#-624.000 30.253685 7.135033 15.914290 7.204360 0.0000000E+00
#-623.000 30.162964 7.128728 15.862298 7.171937 2.000000
#-622.000 30.082613 7.123826 15.813623 7.145163 3.6893488E+19
#-621.000 30.008673 7.121358 15.767592 7.119721 -1.0842022E-19
#-620.000 29.902721 7.119876 15.696251 7.086595 -2.000000
#-619.000 29.776695 7.116863 15.602164 7.057667 0.0000000E+00
#-618.000 29.657156 7.114644 15.514643 7.027868 2.000000
#-617.000 29.575565 7.111174 15.464875 6.999519 3.6893488E+19
#-616.000 29.536345 7.108157 15.457638 6.970547 -1.0842022E-19
#-615.000 29.488352 7.104998 15.443482 6.939873 -2.000000
#-614.000 29.435690 7.103287 15.421604 6.910797 0.0000000E+00
#-613.000 29.386837 7.100039 15.403776 6.883022 2.000000
#-612.000 29.335829 7.097164 15.386065 6.852600 3.6893488E+19
#-611.000 29.278748 7.095554 15.366873 6.816319 -1.0842022E-19
#-610.000 29.207689 7.094644 15.345902 6.767144 -2.000000
#-609.000 29.138916 7.092941 15.322689 6.723286 0.0000000E+00
#-608.000 29.090906 7.091259 15.302640 6.697008 2.000000
#-607.000 29.059385 7.089492 15.281305 6.688589 3.6893488E+19
#-606.000 29.032661 7.087804 15.260477 6.684379 -1.0842022E-19
#-605.000 29.004406 7.086419 15.237921 6.680068 -2.000000
#-604.000 28.975580 7.085803 15.217565 6.672214 0.0000000E+00
#-603.000 28.923456 7.083923 15.178174 6.661359 2.000000
#-602.000 28.872133 7.081857 15.139602 6.650674 3.6893488E+19
#-601.000 28.811096 7.080055 15.090958 6.640083 -1.0842022E-19
#-600.000 28.753164 7.078436 15.049230 6.625497 -2.000000
#-599.000 28.701681 7.076629 15.011842 6.613213 0.0000000E+00
#-598.000 28.380295 7.074942 14.980467 6.324884 2.000000
#-597.000 28.351870 7.075455 14.958694 6.317721 3.6893488E+19
#-596.000 28.316063 7.072857 14.935317 6.307887 -1.0842022E-19
#-595.000 28.237175 7.071969 14.905140 6.260067 -2.000000
#-594.000 28.068520 7.069800 14.875871 6.122850 0.0000000E+00
#-593.000 28.018333 7.069226 14.850212 6.098894 2.000000
#-592.000 27.711494 7.067690 14.819346 5.824458 3.6893488E+19
#-591.000 27.264984 7.066073 14.786400 5.412510 -1.0842022E-19
#-590.000 26.894629 7.065490 14.747368 5.081770 -2.000000
#-589.000 26.634789 7.063597 14.709704 4.861486 0.0000000E+00
#-588.000 26.378557 7.061481 14.672571 4.644506 2.000000
#-587.000 26.166595 7.061014 14.634536 4.471045 3.6893488E+19
#-586.000 25.970514 7.059431 14.598727 4.312356 -1.0842022E-19
#-585.000 24.610764 7.057266 13.485122 4.068377 -2.000000
#-584.000 23.641914 7.056374 12.692095 3.893445 0.0000000E+00
#-583.000 22.841263 7.054969 12.098416 3.687878 2.000000
#-582.000 22.123581 7.053395 11.542512 3.527673 3.6893488E+19
#-581.000 21.482508 7.052579 11.125381 3.304547 -1.0842022E-19
#-580.000 20.952923 7.051033 10.764610 3.137280 -2.000000
#-579.000 20.052610 7.048149 10.412053 2.592408 0.0000000E+00
#-578.000 19.405725 7.045573 10.181645 2.178506 2.000000
#-577.000 18.499384 7.037640 9.639003 1.822743 3.6893488E+19
#-576.000 17.176195 6.990407 8.836333 1.349454 -1.0842022E-19
#-575.000 15.370393 6.868531 7.732037 0.7698259 -2.000000
#-574.000 13.822266 6.677797 6.800504 0.3439643 0.0000000E+00
#-573.000 12.157435 6.472398 5.560650 0.1243883 2.000000
#-572.000 10.197902 6.247884 3.900818 4.9199946E-02 3.6893488E+19
#-571.000 8.098489 5.989343 2.087933 2.1213757E-02 -1.0842022E-19
#-570.000 6.161964 5.566505 0.581262 1.4197142E-02 -2.000000
#-569.000 5.052584 4.982968 0.065447 4.1681207E-03 0.0000000E+00
#-568.000 4.341476 4.335277 0.005812 3.8794574E-04 2.000000
#-567.000 3.624512 3.616079 0.008434 0.0000000E+00 3.6893488E+19
#-566.000 3.021317 3.021317 0.000000 0.0000000E+00 -1.0842022E-19
#-565.000 2.232812 2.232812 0.000000 0.0000000E+00 -2.000000
#-564.000 1.347501 1.347501 0.000000 0.0000000E+00 0.0000000E+00
-563.000 0.688249 0.688249 0.000000 0.0000000E+00 2.000000
-562.000 0.323628 0.323628 0.000000 0.0000000E+00 3.6893488E+19
-561.000 0.110350 0.110350 0.000000 0.0000000E+00 -1.0842022E-19
-560.000 0.010375 0.010375 0.000000 0.0000000E+00 -2.000000
-559.000 0.004665 0.004665 0.000000 0.0000000E+00 0.0000000E+00
-558.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-557.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-556.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-555.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-554.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-553.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-552.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-551.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-550.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-549.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-548.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-547.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-546.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-545.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-544.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-543.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-542.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-541.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-540.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-539.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-538.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-537.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-536.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-535.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-534.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-533.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-532.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-531.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-530.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-529.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-528.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-527.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-526.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-525.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-524.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-523.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-522.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-521.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-520.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-519.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-518.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-517.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-516.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-515.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-514.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-513.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-512.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-511.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-510.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-509.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-508.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-507.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-506.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-505.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-504.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-503.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-502.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-501.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-500.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-499.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-498.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-497.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-496.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-495.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-494.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-493.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-492.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-491.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-490.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-489.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-488.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-487.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-486.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-485.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-484.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-483.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-482.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-481.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-480.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-479.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-478.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-477.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-476.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-475.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-474.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-473.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-472.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-471.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-470.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-469.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-468.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-467.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-466.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-465.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-464.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-463.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-462.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-461.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-460.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-459.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-458.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-457.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-456.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-455.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-454.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-453.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-452.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-451.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-450.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-449.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-448.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-447.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-446.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-445.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-444.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-443.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-442.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-441.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-440.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-439.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-438.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-437.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-436.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-435.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-434.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-433.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-432.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-431.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-430.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-429.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-428.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-427.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-426.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-425.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-424.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-423.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-422.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-421.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-420.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-419.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-418.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-417.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-416.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-415.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-414.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-413.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-412.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-411.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-410.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-409.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-408.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-407.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-406.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-405.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-404.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-403.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-402.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-401.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-400.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-399.000 0.000013 0.000013 0.000000 0.0000000E+00 0.0000000E+00
-398.000 0.027581 0.027581 0.000000 0.0000000E+00 -1.0842022E-19
-397.000 0.064954 0.064954 0.000000 0.0000000E+00 2.000000
-396.000 0.115137 0.115137 0.000000 0.0000000E+00 -2.000000
-395.000 0.171853 0.171853 0.000000 0.0000000E+00 3.6893488E+19
-394.000 0.226538 0.226538 0.000000 0.0000000E+00 0.0000000E+00
-393.000 0.379586 0.379586 0.000000 0.0000000E+00 -1.0842022E-19
-392.000 0.520780 0.520780 0.000000 0.0000000E+00 2.000000
-391.000 0.824469 0.824469 0.000000 0.0000000E+00 -2.000000
-390.000 1.061618 1.061618 0.000000 0.0000000E+00 3.6893488E+19
-389.000 1.304232 1.304232 0.000000 0.0000000E+00 0.0000000E+00
-388.000 1.554265 1.554265 0.000000 0.0000000E+00 -1.0842022E-19
-387.000 1.819862 1.819862 0.000000 0.0000000E+00 2.000000
-386.000 2.127814 2.127814 0.000000 0.0000000E+00 -2.000000
-385.000 2.470127 2.470127 0.000000 0.0000000E+00 3.6893488E+19
-384.000 2.916653 2.916653 0.000000 0.0000000E+00 0.0000000E+00
-383.000 3.319218 3.319201 0.000017 0.0000000E+00 -1.0842022E-19
-382.000 3.792812 3.661942 0.130870 0.0000000E+00 2.000000
-381.000 4.371206 3.987774 0.383433 0.0000000E+00 -2.000000
-380.000 4.998693 4.286438 0.712256 0.0000000E+00 3.6893488E+19
-379.000 5.694166 4.559343 1.134820 2.3073546E-06 0.0000000E+00
-378.000 6.525004 4.821113 1.623694 8.0197409E-02 -1.0842022E-19
-377.000 7.566236 5.060419 2.196478 0.3093386 2.000000
-376.000 8.666770 5.319724 2.767194 0.5798524 -2.000000
-375.000 9.840455 5.568940 3.360734 0.9107826 3.6893488E+19
-374.000 11.030082 5.805843 3.928542 1.295697 0.0000000E+00
-373.000 12.299813 6.031765 4.542787 1.725261 -1.0842022E-19
-372.000 14.021948 6.245150 5.560184 2.216614 2.000000
-371.000 16.029308 6.447654 6.688771 2.892884 -2.000000
-370.000 18.111809 6.641179 7.777696 3.692934 3.6893488E+19
-369.000 20.117310 6.822839 8.784204 4.510266 0.0000000E+00
-368.000 21.975830 6.987633 9.729172 5.259026 -1.0842022E-19
-367.000 23.784069 7.124695 10.781699 5.877676 2.000000
-366.000 25.521116 7.230566 11.735476 6.555073 -2.000000
-365.000 27.026783 7.307497 12.629209 7.090075 3.6893488E+19
-364.000 28.313116 7.360667 13.436954 7.515493 0.0000000E+00
-363.000 29.368515 7.395932 14.139473 7.833109 -1.0842022E-19
-362.000 30.300674 7.416805 14.781554 8.102314 2.000000
-361.000 31.024994 7.429178 15.296350 8.299463 -2.000000
-360.000 31.691185 7.434834 15.763371 8.492980 3.6893488E+19
-359.000 32.197834 7.435503 16.100725 8.661604 0.0000000E+00
-358.000 32.641171 7.432044 16.435219 8.773910 -1.0842022E-19
-357.000 32.972038 7.427084 16.706053 8.838900 2.000000
-356.000 33.256649 7.420840 16.953297 8.882512 -2.000000
-355.000 33.475174 7.414289 17.134428 8.926458 3.6893488E+19
-354.000 33.700508 7.406354 17.318056 8.976098 0.0000000E+00
-353.000 33.965302 7.397858 17.510679 9.056765 -1.0842022E-19
-352.000 34.197353 7.388818 17.684464 9.124072 2.000000
-351.000 34.415798 7.380584 17.862587 9.172626 -2.000000
-350.000 34.593102 7.371913 17.996046 9.225143 3.6893488E+19
-349.000 34.830994 7.363341 18.174307 9.293347 0.0000000E+00
-348.000 35.134991 7.354256 18.413008 9.367725 -1.0842022E-19
-347.000 35.572632 7.346047 18.738722 9.487864 2.000000
-346.000 36.155743 7.337700 19.165083 9.652963 -2.000000
-345.000 36.859512 7.328993 19.671743 9.858778 3.6893488E+19
-344.000 38.471859 7.320343 20.790838 10.36068 0.0000000E+00
-343.000 40.536816 7.310202 22.069889 11.15673 -1.0842022E-19
-342.000 42.831360 7.301635 23.152510 12.37722 2.000000
-341.000 44.931206 7.293017 23.987038 13.65115 -2.000000
-340.000 46.651829 7.285068 24.637306 14.72945 3.6893488E+19
-339.000 47.974884 7.279401 25.111702 15.58378 0.0000000E+00
-338.000 49.084797 7.276316 25.545723 16.26276 -1.0842022E-19
-337.000 49.897655 7.271641 25.867809 16.75821 2.000000
-336.000 50.475834 7.266264 26.073082 17.13649 -2.000000
-335.000 50.976814 7.260060 26.280029 17.43673 3.6893488E+19
-334.000 51.412567 7.254384 26.518656 17.63953 0.0000000E+00
-333.000 51.674660 7.248156 26.688005 17.73849 -1.0842022E-19
-332.000 51.827438 7.242405 26.785385 17.79965 2.000000
-331.000 51.944820 7.236773 26.842066 17.86598 -2.000000
-330.000 52.048920 7.231321 26.878016 17.93958 3.6893488E+19
-329.000 52.164360 7.226091 26.923491 18.01478 0.0000000E+00
-328.000 52.238564 7.220829 26.963211 18.05453 -1.0842022E-19
-327.000 52.311447 7.216173 27.011354 18.08392 2.000000
-326.000 52.405277 7.211544 27.091557 18.10217 -2.000000
-325.000 52.487411 7.206745 27.169277 18.11139 3.6893488E+19
-324.000 52.546513 7.202340 27.235435 18.10874 0.0000000E+00
-323.000 52.584557 7.197997 27.289072 18.09749 -1.0842022E-19
-322.000 52.601669 7.193768 27.329451 18.07845 2.000000
-321.000 52.605377 7.189754 27.358570 18.05705 -2.000000
-320.000 52.594257 7.185834 27.379086 18.02934 3.6893488E+19
-319.000 52.574234 7.182073 27.391413 18.00075 0.0000000E+00
-318.000 52.555573 7.178420 27.403601 17.97355 -1.0842022E-19
-317.000 52.530003 7.174545 27.412758 17.94270 2.000000
-316.000 52.504799 7.170893 27.420444 17.91346 -2.000000
-315.000 52.446381 7.167281 27.404507 17.87459 3.6893488E+19
-314.000 52.427532 7.164063 27.417353 17.84612 0.0000000E+00
-313.000 52.399387 7.160762 27.424604 17.81402 -1.0842022E-19
-312.000 52.373165 7.157371 27.430725 17.78507 2.000000
-311.000 52.337700 7.154717 27.430330 17.75265 -2.000000
-310.000 52.285748 7.151858 27.415833 17.71805 3.6893488E+19
-309.000 52.252354 7.149033 27.423080 17.68024 0.0000000E+00
-308.000 52.204628 7.146297 27.411907 17.64642 -1.0842022E-19
-307.000 52.123104 7.143732 27.376633 17.60274 2.000000
-306.000 51.994514 7.141396 27.319553 17.53356 -2.000000
-305.000 51.889812 7.139320 27.284369 17.46612 3.6893488E+19
-304.000 51.817818 7.136683 27.267557 17.41358 0.0000000E+00
-303.000 51.754581 7.133753 27.249628 17.37120 -1.0842022E-19
-302.000 51.698349 7.131254 27.235249 17.33185 2.000000
-301.000 51.655254 7.129023 27.227503 17.29873 -2.000000
-300.000 51.607693 7.126854 27.216480 17.26436 3.6893488E+19
-299.000 51.567627 7.124988 27.209627 17.23302 0.0000000E+00
-298.000 51.515385 7.123501 27.188671 17.20322 -1.0842022E-19
-297.000 51.468273 7.121826 27.175879 17.17057 2.000000
-296.000 51.452816 7.120622 27.184565 17.14763 -2.000000
-295.000 51.410622 7.119055 27.172182 17.11939 3.6893488E+19
-294.000 51.375206 7.117477 27.164110 17.09362 0.0000000E+00
-293.000 51.327347 7.116071 27.154905 17.05637 -1.0842022E-19
-292.000 51.204720 7.114421 27.085890 17.00441 2.000000
-291.000 51.140301 7.113080 27.041176 16.98605 -2.000000
-290.000 51.064541 7.111454 27.000944 16.95214 3.6893488E+19
-289.000 50.990883 7.109741 26.970167 16.91097 0.0000000E+00
-288.000 50.899078 7.107950 26.948034 16.84309 -1.0842022E-19
-287.000 50.810135 7.105772 26.922224 16.78214 2.000000
-286.000 50.670471 7.103512 26.865398 16.70156 -2.000000
-285.000 50.647800 7.102886 26.864544 16.68037 3.6893488E+19
-284.000 50.549007 7.101532 26.822229 16.62525 0.0000000E+00
-283.000 50.469776 7.100292 26.790462 16.57902 2.000000
-282.000 50.406540 7.099627 26.764032 16.54288 3.6893488E+19
-281.000 50.355099 7.098366 26.744303 16.51243 -1.0842022E-19
-280.000 50.278717 7.097167 26.696308 16.48524 -2.000000
-279.000 50.156300 7.095529 26.603210 16.45756 0.0000000E+00
-278.000 50.035271 7.093920 26.518072 16.42328 2.000000
-277.000 49.933037 7.093268 26.444778 16.39499 3.6893488E+19
-276.000 49.836582 7.091955 26.383631 16.36100 -1.0842022E-19
-275.000 49.706997 7.091267 26.347485 16.26825 -2.000000
-274.000 49.618114 7.089937 26.344101 16.18407 0.0000000E+00
-273.000 49.560181 7.088891 26.353043 16.11825 2.000000
-272.000 49.500942 7.087665 26.357525 16.05575 3.6893488E+19
-271.000 49.432331 7.086812 26.353670 15.99185 -1.0842022E-19
-270.000 49.369850 7.085887 26.350750 15.93321 -2.000000
-269.000 49.302063 7.083685 26.343596 15.87478 0.0000000E+00
-268.000 49.240196 7.081280 26.339544 15.81937 2.000000
-267.000 49.195965 7.082106 26.339937 15.77392 3.6893488E+19
-266.000 49.122410 7.081668 26.310032 15.73071 -1.0842022E-19
-265.000 48.998993 7.080832 26.257999 15.66016 -2.000000
-264.000 48.869991 7.077538 26.223604 15.56885 0.0000000E+00
-263.000 48.822559 7.075318 26.199263 15.54798 2.000000
-262.000 48.788395 7.073722 26.179903 15.53477 3.6893488E+19
-261.000 48.764637 7.073950 26.166296 15.52439 -1.0842022E-19
-260.000 48.714859 7.073464 26.154049 15.48735 -2.000000
-259.000 48.701843 7.075053 26.144890 15.48190 0.0000000E+00
-258.000 48.698502 7.074580 26.133902 15.49002 2.000000
-257.000 48.655720 7.070521 26.121061 15.46413 3.6893488E+19
-256.000 48.605167 7.067142 26.106150 15.43187 -1.0842022E-19
-255.000 48.549644 7.065057 26.084816 15.39977 -2.000000
-254.000 48.505135 7.064845 26.062399 15.37789 0.0000000E+00
-253.000 48.460392 7.063785 26.044819 15.35179 2.000000
-252.000 48.421841 7.063447 26.024799 15.33359 3.6893488E+19
-251.000 48.353775 7.062904 25.976019 15.31485 -1.0842022E-19
-250.000 48.283112 7.060434 25.925976 15.29671 -2.000000
-249.000 48.223278 7.058406 25.889305 15.27557 0.0000000E+00
-248.000 48.178841 7.057376 25.862083 15.25938 2.000000
-247.000 48.137577 7.056360 25.837713 15.24350 3.6893488E+19
-246.000 48.095261 7.055539 25.813787 15.22593 -1.0842022E-19
-245.000 48.053082 7.054873 25.790005 15.20820 -2.000000
-244.000 48.011559 7.054480 25.763546 15.19353 0.0000000E+00
-243.000 47.974052 7.053831 25.741493 15.17873 2.000000
-242.000 47.931343 7.053089 25.717539 15.16072 3.6893488E+19
-241.000 47.877686 7.052527 25.698027 15.12713 -1.0842022E-19
-240.000 47.820354 7.051820 25.684675 15.08386 -2.000000
-239.000 47.767250 7.051155 25.668112 15.04798 0.0000000E+00
-238.000 47.718700 7.051084 25.652021 15.01560 2.000000
-237.000 47.678638 7.050848 25.636902 14.99089 3.6893488E+19
-236.000 47.642029 7.050816 25.620394 14.97082 -1.0842022E-19
-235.000 47.550797 7.050182 25.551371 14.94924 -2.000000
-234.000 47.457260 7.049551 25.476881 14.93082 0.0000000E+00
-233.000 47.373936 7.049384 25.410244 14.91431 2.000000
-232.000 47.286766 7.048805 25.339355 14.89861 3.6893488E+19
-231.000 47.197723 7.048157 25.267029 14.88254 -1.0842022E-19
-230.000 47.110085 7.047609 25.203506 14.85897 -2.000000
-229.000 47.024185 7.047656 25.161535 14.81499 0.0000000E+00
-228.000 46.990849 7.047033 25.160181 14.78364 2.000000
-227.000 46.970356 7.047124 25.168404 14.75483 3.6893488E+19
-226.000 46.944298 7.047053 25.172434 14.72481 -1.0842022E-19
-225.000 46.900490 7.047093 25.168577 14.68482 -2.000000
-224.000 46.837440 7.046379 25.165026 14.62603 0.0000000E+00
-223.000 46.781979 7.046915 25.159145 14.57591 2.000000
-222.000 46.737488 7.046783 25.156134 14.53457 3.6893488E+19
-221.000 46.694622 7.046411 25.147049 14.50117 -1.0842022E-19
-220.000 46.640076 7.046946 25.130621 14.46251 -2.000000
-219.000 46.582340 7.046657 25.110790 14.42489 0.0000000E+00
-218.000 45.463444 7.045700 25.073772 13.34397 2.000000
-217.000 42.453453 7.044455 23.504263 11.90474 3.6893488E+19
-216.000 39.391949 7.042056 21.932035 10.41786 -1.0842022E-19
-215.000 36.580425 7.040345 20.410189 9.129892 -2.000000
-214.000 34.026352 7.037376 18.905083 8.083891 0.0000000E+00
-213.000 31.989788 7.035654 17.682928 7.271204 2.000000
-212.000 30.340494 7.034107 16.585562 6.720825 3.6893488E+19
-211.000 29.232040 7.031869 15.840354 6.359818 -1.0842022E-19
-210.000 28.476107 7.029754 15.312706 6.133646 -2.000000
-209.000 27.943216 7.028336 14.914287 6.000592 0.0000000E+00
-208.000 27.650654 7.027539 14.698795 5.924320 2.000000
-207.000 27.436665 7.027452 14.543863 5.865346 3.6893488E+19
-206.000 27.259651 7.027879 14.415830 5.815944 -1.0842022E-19
-205.000 27.162838 7.028132 14.363925 5.770782 -2.000000
-204.000 27.118011 7.026650 14.353378 5.737983 0.0000000E+00
-203.000 27.094799 7.025374 14.347824 5.721601 2.000000
-202.000 27.089008 7.024124 14.341615 5.723271 3.6893488E+19
-201.000 27.082024 7.023497 14.332289 5.726238 -1.0842022E-19
-200.000 27.071871 7.022944 14.318453 5.730475 -2.000000
-199.000 26.984083 7.023309 14.303477 5.657297 0.0000000E+00
-198.000 26.985598 7.023462 14.288888 5.673249 2.000000
-197.000 26.903952 7.023764 14.273030 5.607157 3.6893488E+19
-196.000 26.496933 7.023259 14.253795 5.219878 -1.0842022E-19
-195.000 26.064137 7.022557 14.223917 4.817662 -2.000000
-194.000 25.406267 7.023098 13.885762 4.497407 0.0000000E+00
-193.000 24.439339 7.023531 13.162576 4.253232 2.000000
-192.000 23.606394 7.022485 12.521197 4.062713 3.6893488E+19
-191.000 22.912535 7.021030 12.002295 3.889210 -1.0842022E-19
-190.000 22.005478 7.021001 11.334705 3.649771 -2.000000
-189.000 20.761395 7.018542 10.690624 3.052228 0.0000000E+00
-188.000 19.583036 7.015379 10.040693 2.526966 2.000000
-187.000 18.547487 7.009346 9.446640 2.091502 3.6893488E+19
-186.000 17.649961 7.005915 8.846650 1.797398 -1.0842022E-19
-185.000 16.821877 7.002056 8.235262 1.584558 -2.000000
-184.000 16.318726 7.004240 7.705292 1.609195 0.0000000E+00
-183.000 15.540788 7.005449 7.135319 1.400020 2.000000
-182.000 14.708556 7.006570 6.650939 1.051049 3.6893488E+19
-181.000 14.018488 7.007074 6.204529 0.8068858 -1.0842022E-19
-180.000 13.270339 7.006510 5.744853 0.5189757 -2.000000
-179.000 11.933581 6.911654 4.755993 0.2659353 0.0000000E+00
-178.000 9.464445 6.700495 2.620898 0.1430517 2.000000
-177.000 7.469381 6.460480 0.955416 5.3484906E-02 3.6893488E+19
-176.000 6.374712 6.171716 0.180872 2.2123562E-02 -1.0842022E-19
-175.000 5.894004 5.876193 0.015619 2.1916027E-03 -2.000000
-174.000 5.382055 5.357784 0.023404 8.6732622E-04 0.0000000E+00
-173.000 4.712177 4.712177 0.000000 0.0000000E+00 2.000000
-172.000 4.006474 4.006474 0.000000 0.0000000E+00 3.6893488E+19
-171.000 3.294158 3.294158 0.000000 0.0000000E+00 -1.0842022E-19
-170.000 2.473846 2.473846 0.000000 0.0000000E+00 -2.000000
-169.000 1.622772 1.622772 0.000000 0.0000000E+00 0.0000000E+00
-168.000 0.870702 0.870702 0.000000 0.0000000E+00 2.000000
-167.000 0.419225 0.419225 0.000000 0.0000000E+00 3.6893488E+19
-166.000 0.184479 0.184479 0.000000 0.0000000E+00 -1.0842022E-19
-165.000 0.061490 0.061490 0.000000 0.0000000E+00 -2.000000
-164.000 0.005264 0.005264 0.000000 0.0000000E+00 0.0000000E+00
-163.000 0.004547 0.004547 0.000000 0.0000000E+00 2.000000
-162.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-161.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-160.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-159.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-158.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-157.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-156.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-155.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-154.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-153.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-152.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-151.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-150.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-149.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-148.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-147.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-146.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-145.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-144.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-143.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-142.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-141.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-140.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-139.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-138.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-137.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-136.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-135.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-134.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-133.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-132.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-131.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-130.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-129.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-128.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-127.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-126.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-125.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-124.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-123.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-122.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-121.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-120.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-119.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-118.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-117.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-116.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-115.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-114.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-113.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-112.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-111.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-110.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-109.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-108.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-107.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-106.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-105.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-104.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-103.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-102.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-101.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-100.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-99.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-98.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-97.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-96.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-95.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-94.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-93.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-92.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-91.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-90.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-89.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-88.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-87.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-86.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-85.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-84.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-83.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-82.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-81.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-80.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-79.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-78.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-77.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-76.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-75.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-74.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-73.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-72.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-71.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-70.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-69.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-68.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-67.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-66.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-65.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-64.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-63.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-62.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-61.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-60.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-59.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-58.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-57.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-56.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-55.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-54.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-53.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-52.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-51.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-50.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-49.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-48.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-47.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-46.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-45.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-44.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-43.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-42.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-41.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-40.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-39.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-38.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-37.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-36.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-35.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-34.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-33.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-32.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-31.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-30.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-29.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-28.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-27.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-26.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-25.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-24.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-23.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-22.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-21.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-20.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-19.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-18.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-17.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-16.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-15.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-14.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-13.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-12.000 0.000000 0.000000 0.000000 0.0000000E+00 3.6893488E+19
-11.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-10.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-9.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-8.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-7.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-6.000 0.000000 0.000000 0.000000 0.0000000E+00 2.000000
-5.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-4.000 0.000000 0.000000 0.000000 0.0000000E+00 0.0000000E+00
-3.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
-2.000 0.000000 0.000000 0.000000 0.0000000E+00 -1.0842022E-19
-1.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000
0.000 0.000000 0.000000 0.000000 0.0000000E+00 -2.000000


==> Fig_Insol_Analogs/InsolRegress.dat <==
  "Precession" "Obliquity" "Residual"
"mid-June" 0.82890432383136 0.168312675251106 0.00278300091753358
"Caloric" 0.471728253129855 0.522262372863017 0.00600937400712742
"I_{350}" 0.478216492677925 0.512194556263994 0.00958895105808077
"Annual" 3.28391505759605e-07 0.997210514961685 0.00278915664680879


==> Fig_Insol_Analogs/insols65N.dat <==
"time" "I65N" "CAL" "HuyT300" "Ann"
"1" -1024000 495.209114899947 5754062.96448952 4693450.71252449 6655895.38238644
"2" -1023000 491.326363301262 5723125.83238881 4653124.36399881 6646218.90978397
"3" -1022000 487.793187527991 5708212.53817299 4639380.09435643 6636709.03685052
"4" -1021000 484.567928461795 5693879.51302141 4600665.20585014 6627630.08937341
"5" -1020000 481.586896596004 5664312.82858554 4588417.12005715 6619236.730895
"6" -1019000 478.794434412719 5652373.35235806 4577450.90842249 6611766.6917862
"7" -1018000 476.170318443823 5642194.202673 4568101.484799 6605434.12080062
"8" -1017000 473.750119715613 5617503.82001596 4534899.82533622 6600423.72108762
"9" -1016000 471.635022244345 5611751.36175407 4529630.94002143 6596885.78164426
"10" -1015000 469.989116185132 5608541.11748065 4500568.22820936 6594932.16961036
"11" -1014000 469.024095157907 5591041.56207907 4500065.30656109 6594633.31395437
"12" -1013000 468.973204750626 5593209.36535751 4528158.96483956 6596016.18985948
"13" -1012000 470.057811314701 5598053.70652825 4506058.63993597 6599063.30539416
"14" -1011000 472.450838850603 5622420.80928908 4538581.23016472 6603712.69477366
"15" -1010000 476.241549494619 5632199.99632004 4572938.44233344 6609858.9303873
"16" -1009000 481.405915098687 5660687.14225132 4583840.43224126 6617355.17246603
"17" -1008000 487.786394344446 5706465.16227764 4621487.3842365 6626016.27489998
"18" -1007000 495.084425082554 5737055.8243262 4635367.40284984 6635622.9541149
"19" -1006000 502.868286608647 5768274.18803805 4701740.90256184 6645927.00348431
"20" -1005000 510.597936569272 5799676.10105109 4743588.60981463 6656657.49967931
"21" -1004000 517.666738887302 5844855.41456567 4760347.9923683 6667527.90311045
"22" -1003000 523.457633326902 5861203.87759062 4801320.17249682 6678243.9068824
"23" -1002000 527.408547645173 5890432.46331645 4841236.78072771 6688511.84197637
"24" -1001000 529.079328021872 5904760.25288389 4854269.74642543 6698047.40373883
"25" -1e+06 528.210916782111 5903831.33375803 4840345.24127027 6706584.42698562
"26" -999000 524.767579500862 5900626.98028343 4848806.35912804 6713883.4029901
"27" -998000 518.954952080591 5894858.3305884 4830091.97756922 6719739.40010301
"28" -997000 511.21030008991 5871177.85216339 4832952.30506676 6723989.02297962
"29" -996000 502.165906130912 5843415.2905108 4784383.94333674 6726516.03297977
"30" -995000 492.590846876655 5811457.27370934 4785229.54904306 6727255.27231543
"31" -994000 483.31949334056 5775268.48029606 4758879.45208818 6726194.60719558
"32" -993000 475.176105071014 5734891.35603561 4729708.67085588 6723374.73881452
"33" -992000 468.903746117907 5690443.65553418 4699488.71980031 6718886.90834892
"34" -991000 465.102997227982 5661894.23620762 4665132.1757458 6712868.70189808
"35" -990000 464.182710190766 5670032.32995858 4654390.83505547 6705498.29836789
"36" -989000 466.322665092489 5675969.57664922 4667034.14980835 6696987.57271923
"37" -988000 471.447445201919 5680041.44258906 4676259.23670348 6687574.47257034
"38" -987000 479.212364118599 5717784.23029513 4658301.72081516 6677515.05006947
"39" -986000 489.00512406773 5751370.30815594 4667421.06248906 6667075.47739364
"40" -985000 499.969506843014 5766171.34415171 4680167.15950922 6656524.31907007
"41" -984000 511.057972442794 5794085.91680188 4692516.87858157 6646125.28378209
"42" -983000 521.117196682392 5819390.18632385 4704852.07058913 6636130.63243251
"43" -982000 529.00411385318 5830203.82175319 4719895.06199213 6626775.37585347
"44" -981000 533.721275560001 5828928.87747328 4734065.78726019 6618272.3530415
"45" -980000 534.551964824872 5828943.56453034 4723062.2120735 6610808.23909212
"46" -979000 531.170716800445 5806646.37250188 4711881.46389931 6604540.49254792
"47" -978000 523.706207110429 5786100.89324974 4676167.80821746 6599595.21694596
"48" -977000 512.74153200125 5754378.55832783 4617305.17712856 6596065.88325938
"49" -976000 499.249939745941 5709559.63773548 4610242.98046974 6594012.84027618
"50" -975000 484.478245519894 5664074.55519522 4530265.1294422 6593463.52918302
"51" -974000 469.800914298706 5601243.62067573 4503185.82356252 6594413.31589285
"52" -973000 456.57163663146 5553047.3838112 4458658.33825942 6596826.85808198
"53" -972000 445.995197437019 5503764.70581088 4414592.68932484 6600639.93097994
"54" -971000 439.032583188644 5473132.90825549 4399254.03431645 6605761.64411791
"55" -970000 436.340774865794 5442829.47919133 4411399.07365421 6612076.98836862
"56" -969000 438.240093627482 5474918.55431232 4420827.36709998 6619449.65739669
"57" -968000 444.699314823883 5508041.43045047 4456618.09819028 6627725.08973614
"58" -967000 455.33229828214 5580066.98423737 4516272.08425345 6636733.67766392
"59" -966000 469.407113680438 5649522.46176528 4554330.08099474 6646294.08802192
"60" -965000 485.875525339403 5732364.62723815 4644939.59681177 6656216.63961751
"61" -964000 503.433419269691 5794678.51470689 4687838.82593077 6666306.6831792
"62" -963000 520.619315067086 5853565.38825966 4781383.67444809 6676367.9340327
"63" -962000 535.949141078744 5908773.94718662 4826532.96718895 6686205.7150454
"64" -961000 548.073950347572 5948125.56919358 4869133.31853305 6695630.07758123
"65" -960000 555.937384555918 5973480.14162102 4908891.00290293 6704458.78008706
"66" -959000 558.905222888252 5985659.57848 4920872.81605717 6712520.11569223
"67" -958000 556.842269294774 5996403.00120578 4929442.88622345 6719655.58952596
"68" -957000 550.121637455159 5981355.3405647 4936048.39653908 6725722.45081836
"69" -956000 539.565404971834 5963152.23858136 4913325.41052796 6730596.08205871
"70" -955000 526.329551603111 5927589.9713499 4891212.19904987 6734172.23654483
"71" -954000 511.756108983794 5886694.75384509 4838689.08811611 6736369.09780697
"72" -953000 497.218994642890 5840289.13387862 4816355.72265049 6737129.11379357
"73" -952000 483.986732916216 5788248.15479911 4763136.55693073 6736420.54189693
"74" -951000 473.116994328959 5730502.2021389 4739683.76711065 6734238.63430799
"75" -950000 465.387825767512 5686851.38732912 4712203.85627792 6730606.39955784
"76" -949000 461.262007836640 5659743.09915724 4680776.05944310 6725574.8921966
"77" -948000 460.876583667148 5650463.48497797 4672264.66548122 6719223.00064435
"78" -947000 464.049918658324 5659115.13766599 4686721.96616346 6711656.71583836
"79" -946000 470.302484242065 5684634.26333928 4672505.95447436 6703007.86768221
"80" -945000 478.892444312123 5724844.47242474 4708969.46991871 6693432.31556307
"81" -944000 488.870329418237 5760301.71881564 4694642.10703019 6683107.5796398
"82" -943000 499.156689552787 5775884.19635566 4703545.15336648 6672229.90701113
"83" -942000 508.64225747894 5804125.33279057 4715359.63973812 6661010.78403012
"84" -941000 516.303181703346 5815135.37563098 4729151.18184774 6649672.93212184
"85" -940000 521.316875906056 5824824.84216152 4739292.44823772 6638445.8558457
"86" -939000 523.159814713546 5807838.44551133 4725000.16183613 6627561.04349842
"87" -938000 521.669192009682 5804710.80451611 4685590.93044659 6617246.94703413
"88" -937000 517.056124182479 5776613.55950604 4671205.29304119 6607723.88524362
"89" -936000 509.867568070097 5749675.84163979 4657468.35366485 6599199.01954019
"90" -935000 500.904534245237 5710118.5511529 4594040.99394959 6591861.54509428
"91" -934000 491.112398503353 5671310.730672 4558431.71351160 6585878.22335007
"92" -933000 481.462876091123 5633498.32779682 4527384.29029796 6581389.3587753
"93" -932000 472.845905971574 5596871.04782868 4496094.38246886 6578505.2976088
"94" -931000 465.984459393948 5578503.73457424 4469614.43332896 6577303.50392541
"95" -930000 461.378474945571 5545280.58345362 4472481.97650276 6577826.2520993
"96" -929000 459.278181397811 5549143.27021257 4450366.14754013 6580078.96655098
"97" -928000 459.683546810208 5555760.10028787 4457157.7436116 6584029.23925311
"98" -927000 462.365624047812 5564993.33080876 4465567.14784845 6589606.56060131
"99" -926000 466.906082309185 5593963.90820918 4502296.24975111 6596702.8062432
"100" -925000 472.751710575586 5624719.9693885 4540678.6042428 6605173.52706015
"101" -924000 479.280078236843 5656938.62535949 4580432.85168916 6614840.08790044
"102" -923000 485.870747943598 5690249.33977498 4622795.75748391 6625492.69036142
"103" -922000 491.974309191704 5724244.36420291 4639515.86543774 6636894.29525008
"104" -921000 497.170304373862 5758490.10005344 4683208.18212525 6648785.4325585
"105" -920000 501.205829524411 5777408.02182872 4700725.57716637 6660889.85361052
"106" -919000 504.0094014599 5796052.46533092 4744112.57645797 6672920.94485062
"107" -918000 505.678923985954 5813985.10763969 4760779.16129302 6684588.78852893
"108" -917000 506.447061193854 5830787.18906057 4802218.23616418 6695607.72377205
"109" -916000 506.630832444771 5830580.16911251 4790605.99879931 6705704.23142657
"110" -915000 506.574026792606 5843993.82908345 4803077.30144759 6714624.93435649
"111" -914000 506.59098911581 5855233.56561054 4813528.50623041 6722144.46672959
"112" -913000 506.918907753843 5864049.72813327 4847690.16271071 6728072.91746048
"113" -912000 507.683648849643 5870252.3774633 4853475.72083794 6732262.49650303
"114" -911000 508.882078532614 5873715.74058802 4830713.13949048 6734613.0221261
"115" -910000 510.38203128981 5874381.17361687 4831329.21206201 6735075.81122232
"116" -909000 511.939614441348 5887743.75136843 4855339.02122917 6733655.60773924
"117" -908000 513.232156837633 5882911.42307855 4850825.73131101 6730410.32485212
"118" -907000 513.903585148378 5875512.85939413 4843917.89245541 6725448.58378622
"119" -906000 513.617315680496 5880866.72877423 4834808.16722718 6718925.24809798
"120" -905000 512.11015280797 5853896.2542593 4823332.05278035 6711035.31419394
"121" -904000 509.239690264736 5840252.0486465 4810602.79232932 6702006.59663096
"122" -903000 505.017852580783 5825174.09527661 4770328.70273184 6692091.65058663
"123" -902000 499.62479556674 5793552.7876673 4755339.25233991 6681559.33482509
"124" -901000 493.400286193623 5760914.91348891 4713246.93283925 6670686.36468373
"125" -9e+05 486.813321627558 5727680.37965402 4672255.95159603 6659749.1510325
"126" -899000 480.414240557576 5694269.05770132 4631144.30265330 6649016.17141195
"127" -898000 474.776047145182 5661089.07920606 4616242.52067935 6638741.07192292
"128" -897000 470.432569086382 5628525.452219 4576339.2403488 6629156.65068211
"129" -896000 467.820427463015 5614646.63890553 4537358.13206812 6620469.8252491
"130" -895000 467.230178538475 5602405.61790222 4525784.77639039 6612857.63886191
"131" -894000 468.77025257756 5609393.97979254 4515174.03910279 6606464.31638967
"132" -893000 472.34618249263 5618104.53786249 4533019.56246933 6601399.34369039
"133" -892000 477.657289785744 5628685.97565071 4552485.42057147 6597736.51592024
"134" -891000 484.213030610228 5657093.00358947 4549087.3685056 6595513.88228457
"135" -890000 491.370720504156 5686405.95495115 4574714.13127856 6594734.50613591
"136" -889000 498.394531590378 5702146.58705029 4602066.82403649 6595367.95813037
"137" -888000 504.532263015647 5733832.54574650 4631073.16130377 6597352.46329738
"138" -887000 509.102075101783 5738988.23658854 4636622.17595739 6600597.62702045
"139" -886000 511.577534818124 5759735.24564705 4668499.97694398 6604987.66715337
"140" -885000 511.657520142831 5768319.82100487 4676105.3492993 6610385.07789966
"141" -884000 509.308841519807 5764492.3626201 4684172.86912991 6616634.64508016
"142" -883000 504.773898059673 5761379.79779775 4668121.05625805 6623567.72278015
"143" -882000 498.542206623551 5743892.84012973 4652306.88324745 6631006.66996926
"144" -881000 491.291386892587 5725442.7120319 4636444.99708215 6638769.3350297
"145" -880000 483.80825096299 5705699.28300028 4647824.53483711 6646673.46880008
"146" -879000 476.902753179439 5684345.26784759 4634266.11161704 6654540.94490183
"147" -878000 471.32647678856 5661083.39681458 4619896.80299122 6662201.67110371
"148" -877000 467.703899975125 5654176.22649871 4631794.84025197 6669497.08762633
"149" -876000 466.480402900491 5646037.06794795 4642143.07988814 6676283.16691973
"150" -875000 467.887429642056 5655418.95767922 4623796.29483674 6682432.85308567
"151" -874000 471.923468284053 5682190.27612589 4683289.6716059 6687837.90578507
"152" -873000 478.349747660254 5725074.7770504 4687653.11505664 6692410.14105123
"153" -872000 486.701073653488 5765044.59014296 4717772.09912002 6696082.08795561
"154" -871000 496.31378567468 5802047.63784491 4746179.88222015 6698807.10392547
"155" -870000 506.373122891897 5836066.41404891 4776088.21781883 6700559.01144372
"156" -869000 515.98057969095 5867116.2689817 4804232.04030703 6701331.33390784
"157" -868000 524.238185522929 5895243.32393288 4830614.14661216 6701136.21777423
"158" -867000 530.3420259317 5907206.10224416 4855260.98067976 6700003.13106841
"159" -866000 533.67325137012 5917468.33889964 4853613.88730591 6697977.42444566
"160" -865000 533.872845715492 5913152.38940493 4849964.70061055 6695118.83030413
"161" -864000 530.887550878524 5894352.86108473 4844413.28286396 6691499.95884534
"162" -863000 524.978632287132 5874151.75362087 4810892.36518827 6687204.82919517
"163" -862000 516.691672009194 5852680.7850167 4777384.13679349 6682327.4512058
"164" -861000 506.792604846877 5815318.07043203 4742821.89494148 6676970.45211495
"165" -860000 496.18088728339 5775890.68495084 4707367.24163862 6671243.72440709
"166" -859000 485.793557840332 5734558.09868093 4674383.55864828 6665263.05895305
"167" -858000 476.513469631793 5691492.56735023 4640828.36237384 6659148.72189433
"168" -857000 469.091688941976 5646876.45599128 4606881.31249435 6653023.93495901
"169" -856000 464.089355384051 5619405.99805263 4573908.22851637 6647013.22628943
"170" -855000 461.839917890227 5610405.8216519 4566077.48241723 6641240.63111454
"171" -854000 462.430002719471 5601941.15643396 4557950.88707337 6635827.73698227
"172" -853000 465.696790386592 5612309.73133066 4549709.09937082 6630891.58489106
"173" -852000 471.241187101908 5640549.37806951 4541523.49339796 6626542.45372754
"174" -851000 478.457962308461 5668364.31484469 4588795.24787808 6622881.5694441
"175" -850000 486.584830140114 5695933.41874667 4609323.75783928 6619998.79138042
"176" -849000 494.771075273658 5723411.74811003 4633417.55358602 6617970.33557866
"177" -848000 502.162651463017 5736483.90937921 4658454.3119579 6616856.59892916
"178" -847000 507.99573613777 5764823.99249137 4659843.07616841 6616700.14901192
"179" -846000 511.686319423622 5766194.55325742 4686970.99745428 6617523.9433445
"180" -845000 512.901434255786 5782871.21280602 4690105.3138479 6619329.83926913
"181" -844000 511.599277537012 5773589.52739378 4693879.63569814 6622097.45268026
"182" -843000 508.030661741073 5765414.34583384 4673506.76825638 6625783.42075243
"183" -842000 502.701611205476 5758226.50855027 4678669.18764902 6630321.12101989
"184" -841000 496.304314038211 5736725.26243792 4659771.71008136 6635620.89651793
"185" -840000 489.628913066272 5714773.50919756 4643705.48170107 6641570.83387167
"186" -839000 483.470442737945 5708729.07595327 4653104.51977038 6648038.13762502
"187" -838000 478.543538159927 5685845.1890714 4637752.91971805 6654871.13894382
"188" -837000 475.413489881767 5679442.88346595 4622176.65085334 6661901.96909065
"189" -836000 474.447563099713 5672622.15226449 4633010.37882499 6668949.91648516
"190" -835000 475.786890671765 5701000.87549617 4642757.25098540 6675825.46917642
"191" -834000 479.337576449403 5711010.72745381 4678108.87334063 6682335.0203502
"192" -833000 484.779780846125 5737512.86369456 4712290.95999423 6688286.18122549
"193" -832000 491.594543228104 5779094.75425338 4745039.68035061 6693493.60198071
"194" -831000 499.108647857308 5801877.57003229 4776109.96883603 6697785.14719382
"195" -830000 506.556975675029 5838140.62094555 4780664.02098051 6701008.2103299
"196" -829000 513.15925789629 5856344.50689632 4810198.10241624 6703035.888649
"197" -828000 518.204577005518 5872224.36263762 4837517.23174275 6703772.68658287
"198" -827000 521.133592279061 5885698.41485486 4837484.51069556 6703159.38633001
"199" -826000 521.606686666852 5882718.03833102 4809259.8574461 6701176.73265938
"200" -825000 519.547017417378 5877694.18711729 4804165.9428351 6697847.63203648
"201" -824000 515.150971399534 5856322.48368512 4797653.6740645 6693237.66093504
"202" -823000 508.864029811167 5832767.82218862 4788235.87565079 6687453.80046071
"203" -822000 501.326106036517 5791733.99849877 4727033.80269228 6680641.4439655
"204" -821000 493.295409349321 5764095.25879809 4716141.35652096 6672979.84189121
"205" -820000 485.562546771182 5718413.02911552 4652117.40510896 6664676.24056737
"206" -819000 478.866443939841 5687885.40720752 4639672.15898883 6655959.0335129
"207" -818000 473.82121806992 5656640.5911566 4602101.09145582 6647070.27499754
"208" -817000 470.859571642692 5642798.55667362 4563065.42166625 6638257.90923582
"209" -816000 470.195025691548 5629383.62012768 4577112.60795714 6629768.04880313
"210" -815000 471.803445947182 5634124.54767652 4564781.21355211 6621837.59739038
"211" -814000 475.424084679828 5639663.12544206 4552760.77195344 6614687.4600936
"212" -813000 480.581085739396 5662574.9603485 4543687.69690665 6608516.52489883
"213" -812000 486.626784768267 5670336.56715732 4588207.78014632 6603496.53806309
"214" -811000 492.80691638312 5694951.59128137 4582635.41995781 6599767.93968852
"215" -810000 498.344487497083 5705951.14825175 4605645.1572918 6597436.67896598
"216" -809000 502.534223269481 5718969.45506155 4605471.34548901 6596571.99467142
"217" -808000 504.834820570882 5734062.1273752 4632124.36277677 6597205.12670745
"218" -807000 504.943822226499 5737454.64277868 4635270.24230915 6599328.91766654
"219" -806000 502.841268358853 5729069.59618832 4639799.834427 6602898.2663982
"220" -805000 498.793572146554 5722520.12462762 4620938.44226008 6607831.4038549
"221" -804000 493.316946765898 5702446.47942348 4603454.78585639 6614011.97002044
"222" -803000 487.107768075647 5698527.9615837 4587088.51355721 6621291.87486151
"223" -802000 480.953014369169 5679421.48355403 4599010.16579578 6629494.92258077
"224" -801000 475.635840356522 5659902.0866139 4586756.5912092 6638421.16533287
"225" -8e+05 471.849383572799 5657311.88081697 4601857.97131789 6647851.93025317
"226" -799000 470.127425340504 5654663.9529581 4616491.9978433 6657555.43411437
"227" -798000 470.795586227046 5669717.89642212 4630301.9562938 6667292.86634338
"228" -797000 473.943148233888 5684364.23740913 4669877.82951445 6676824.78720539
"229" -796000 479.414228438922 5716026.90750043 4681457.76615718 6685917.6572354
"230" -795000 486.81755637183 5746236.06563993 4718657.83546071 6694350.28931877
"231" -794000 495.555312214124 5791328.41669048 4754255.77288045 6701919.99811849
"232" -793000 504.871904233579 5833284.75915041 4790456.2886256 6708448.21402475
"233" -792000 513.922197146793 5871910.7165131 4822564.97744986 6713785.33157538
"234" -791000 521.855461730853 5892688.21958088 4854920.64224429 6717814.57725445
"235" -790000 527.907089511591 5925021.38296536 4860255.40717735 6720454.71195312
"236" -789000 531.486425102503 5926824.09024263 4887878.92640776 6721661.43313201
"237" -788000 532.247464088385 5926483.24358803 4887972.0269058 6721427.41311885
"238" -787000 530.130609528023 5924040.22540365 4885266.7891947 6719780.99988835
"239" -786000 525.368148040494 5905565.78189634 4855166.27802464 6716783.70410563
"240" -785000 518.452546238146 5884828.76715749 4847580.7092807 6712526.6839369
"241" -784000 510.073354720255 5846863.78388415 4813331.50964785 6707126.49988809
"242" -783000 501.033639394163 5821726.77247803 4752677.41441745 6700720.43571465
"243" -782000 492.159184159474 5778634.93273349 4742529.42023719 6693461.66893585
"244" -781000 484.212926555359 5732934.00695071 4706402.32474829 6685514.53493373
"245" -780000 477.823904173108 5702632.83502678 4669155.13421916 6677050.07454922
"246" -779000 473.43578824001 5671362.82013797 4657929.74903043 6668241.9975658
"247" -778000 471.276356820357 5657519.98291744 4619137.39474503 6659263.14085838
"248" -777000 471.347036000832 5661340.28424937 4606370.28190637 6650282.45398728
"249" -776000 473.431096339232 5647583.91930624 4592977.75835179 6641462.50779525
"250" -775000 477.119577684418 5668578.38205148 4606296.77145409 6632957.49292373
"251" -774000 481.854400617113 5672494.02239538 4619752.2531819 6624911.65438263
"252" -773000 486.987386642632 5692787.29111825 4608884.75317184 6617458.09457486
"253" -772000 491.851673017395 5697573.72003649 4599021.447156 6610717.86974337
"254" -771000 495.838779643889 5703282.12942181 4616892.00610425 6604799.3029951
"255" -770000 498.471590519396 5710085.43331771 4610669.60233878 6599797.44020206
"256" -769000 499.462172131316 5718132.93342916 4630494.14499703 6595793.58249584
"257" -768000 498.744636017884 5698988.10957872 4600809.69343224 6592854.84000497
"258" -767000 496.477204930304 5696100.05806319 4597762.90830573 6591033.66512086
"259" -766000 493.01329584745 5680280.16087535 4570737.14644785 6590367.33905022
"260" -765000 488.847174015745 5666017.49464678 4571567.34572674 6590877.40183777
"261" -764000 484.543935985134 5653315.86995026 4574160.83910594 6592569.03254945
"262" -763000 480.665239614972 5642145.98525607 4551987.75980303 6595430.40206936
"263" -762000 477.701260810038 5632444.74126336 4532612.3618395 6599432.03523292
"264" -761000 476.016624786093 5640708.45662052 4566734.14604653 6604526.23114912
"265" -760000 475.814747639056 5633989.90295822 4549995.25201249 6610646.60004567
"266" -759000 477.12218499123 5645321.2124658 4586613.44800737 6617707.78145944
"267" -758000 479.792698170363 5674522.61580786 4598197.16232288 6625605.41194811
"268" -757000 483.529644348167 5688181.89249846 4636684.21965301 6634216.41079659
"269" -756000 487.924413692312 5718891.01824494 4650035.60435359 6643399.64973066
"270" -755000 492.507448302358 5733920.53906737 4663899.35879729 6652997.06790143
"271" -754000 496.80675458262 5765088.80838835 4703689.12862176 6662835.28690047
"272" -753000 500.407139060035 5780371.33350346 4743955.07691598 6672727.77273144
"273" -752000 503.002361024018 5810824.47800918 4732090.6744469 6682477.5825629
"274" -751000 504.432673497393 5825155.58456052 4771167.98445038 6691880.72313799
"275" -750000 504.702099178596 5823066.45654538 4783621.23340397 6700730.13339379
"276" -749000 503.972980600475 5835244.83440819 4794938.26553714 6708820.28348596
"277" -748000 502.539093067829 5830054.93043055 4804859.34747775 6715952.35228904
"278" -747000 500.781961236669 5822723.5584542 4813144.70725375 6721939.90138365
"279" -746000 499.11718847298 5829649.09349758 4819580.74867734 6726614.90257644
"280" -745000 497.938246020251 5834391.42294642 4798015.09962403 6729833.89928216
"281" -744000 497.564450398572 5820163.24099124 4800240.01126804 6731483.99864896
"282" -743000 498.198342735895 5836760.60743051 4799786.13925503 6731488.32028435
"283" -742000 499.89604315613 5834227.07654358 4797430.5051846 6729810.49494392
"284" -741000 502.552871688062 5845447.23441169 4818305.33933695 6726457.83462061
"285" -740000 505.90571420701 5853851.62066319 4811360.2538091 6721482.88784696
"286" -739000 509.55299485943 5859567.01452405 4802266.37554523 6714983.23012255
"287" -738000 512.992212859068 5862781.68754213 4817473.20189202 6707099.484283
"288" -737000 515.673397192486 5863743.0457657 4804602.41095615 6698011.68902657
"289" -736000 517.064445117781 5862753.35661406 4816030.1421897 6687934.22251757
"290" -735000 516.721524480249 5846122.54290029 4775122.58735653 6677109.5444905
"291" -734000 514.355329167623 5828619.44041427 4758383.51746402 6665801.0533117
"292" -733000 509.882931455245 5796242.24367662 4715593.68538633 6654285.37096292
"293" -732000 503.456013427038 5763467.71898891 4672500.84427837 6642844.37150621
"294" -731000 495.459558096293 5730741.44459262 4654259.35489893 6631757.25697356
"295" -730000 486.480065249492 5698505.84659019 4587065.07925027 6621292.95812088
"296" -729000 477.24779143021 5650953.14181357 4572879.09539811 6611703.09694697
"297" -728000 468.561879541811 5603619.65601225 4535232.08479226 6603215.69645279
"298" -727000 461.209300541357 5556853.92279798 4499127.49902625 6596029.76605169
"299" -726000 455.887834563204 5529384.78928628 4438732.03222808 6590310.83480447
"300" -725000 453.140457875727 5522544.92729274 4432897.86369722 6586187.45573034
"301" -724000 453.304879342847 5518432.07511186 4428774.53582996 6583748.66809364
"302" -723000 456.479194334348 5535196.14038228 4452118.25870095 6583042.38379491
"303" -722000 462.503751370559 5554428.54053091 4451223.01538055 6584074.65896636
"304" -721000 470.960325936289 5593030.56665407 4480048.4529088 6586809.81985914
"305" -720000 481.191429195259 5648699.11798325 4538540.8276914 6591171.42801166
"306" -719000 492.343347403431 5688777.1525811 4598603.17427461 6597044.08700166
"307" -718000 503.434914369632 5729595.1766257 4636182.4872979 6604276.10514953
"308" -717000 513.449734625563 5770833.31714787 4650902.87790915 6612683.02978496
"309" -716000 521.443616175 5799066.81340491 4716785.40457585 6622052.05565561
"310" -715000 526.65335510115 5827999.41601095 4732423.13135126 6632147.28198604
"311" -714000 528.589939737456 5844514.02108483 4772666.06972339 6642715.75159263
"312" -713000 527.100181847417 5848223.7469553 4787186.30517106 6653494.15564444
"313" -712000 522.385870329322 5851412.72636304 4750164.54219599 6664216.0349156
"314" -711000 514.977503143154 5839617.14465699 4762215.13658539 6674619.25890608
"315" -710000 505.668262295036 5825441.2802932 4748785.20510985 6684453.52361941
"316" -709000 495.420770272382 5792626.84011392 4733643.58343723 6693487.58133628
"317" -708000 485.262556165086 5754822.02686104 4720592.67164467 6701515.90404137
"318" -707000 476.185485548689 5729877.50801378 4705388.81311838 6708364.48754724
"319" -706000 469.060367237804 5701329.39568979 4690321.85748082 6713895.52658108
"320" -705000 464.572204395896 5669033.39729375 4697539.92602242 6718010.73329765
"321" -704000 463.176132193794 5672901.8681447 4675166.34946401 6720653.1345685
"322" -703000 465.070684340007 5674554.65418953 4702610.75457816 6721807.26787032
"323" -702000 470.184495696201 5712423.79054056 4698027.96943544 6721497.79862255
"324" -701000 478.174606665855 5746612.6805422 4720726.87847742 6719786.69329404
"325" -7e+05 488.437930433684 5777268.3237526 4765467.57122648 6716769.18527075
"326" -699000 500.140386196097 5820843.96348158 4759592.68612205 6712568.84499386
"327" -698000 512.269004077679 5859429.69132534 4803988.61747987 6707332.09877387
"328" -697000 523.710011167126 5893359.72500637 4822828.46518158 6701222.5301296
"329" -696000 533.350684773581 5910020.48052853 4843020.15394451 6694415.25294214
"330" -695000 540.19595001969 5924481.3580874 4858708.29562215 6687091.58241867
"331" -694000 543.484447853046 5925081.67195416 4824735.06018564 6679434.16251019
"332" -693000 542.785368813328 5913092.32510872 4838743.10608357 6671622.64721031
"333" -692000 538.058327154105 5888743.10178985 4800918.39928354 6663829.98304253
"334" -691000 529.664227940817 5864262.01073802 4787830.79324597 6656219.30199016
"335" -690000 518.32422411499 5826509.84263346 4724005.1296068 6648941.4068576
"336" -689000 505.034027997393 5773593.05104125 4686939.3621295 6642132.81245767
"337" -688000 490.949152642229 5718340.6165206 4622500.27986544 6635914.29399787
"338" -687000 477.260780182087 5660879.29846778 4590562.87820238 6630389.88688286
"339" -686000 465.080931071954 5601313.96292551 4531183.78487008 6625646.2786351
"340" -685000 455.350206565906 5558585.80632872 4504011.83041232 6621752.53294006
"341" -684000 448.773789158268 5515788.04092814 4476217.37089838 6618760.08741431
"342" -683000 445.784386968117 5512585.58045305 4447859.85225374 6616702.97020152
"343" -682000 446.526689888350 5510906.78832961 4445576.50198142 6615598.18561935
"344" -681000 450.857613792613 5529987.56198468 4469738.44079988 6615446.22551606
"345" -680000 458.359435392253 5568666.46797506 4496422.88515811 6616231.67044219
"346" -679000 468.366869736393 5624645.85392293 4548726.49083491 6617923.85288495
"347" -678000 480.01182370951 5662426.29565648 4576860.279471 6620477.56334628
"348" -677000 492.289220080056 5715534.11965582 4609696.83225301 6623833.788704
"349" -676000 504.143563249308 5766551.5410496 4667186.52874956 6627920.48086954
"350" -675000 514.569988620447 5802002.05153943 4704111.5665844 6632653.36210379
"351" -674000 522.717635492065 5823851.96734098 4738355.7035107 6637936.78138946
"352" -673000 527.979682269208 5846015.65553036 4748501.22715376 6643664.64392346
"353" -672000 530.05484785657 5855617.93076268 4783525.45003013 6649721.44299544
"354" -671000 528.96975320092 5865502.64854504 4792443.0597392 6655983.43006398
"355" -670000 525.058978450416 5849095.11739067 4774565.42173243 6662319.96434035
"356" -669000 518.907757565403 5845234.4158953 4757297.23120659 6668595.08697072
"357" -668000 511.268746026325 5826272.49340822 4739242.17859611 6674669.36595126
"358" -667000 502.967594136276 5805316.11200412 4747561.0373774 6680402.05483076
"359" -666000 494.811722467198 5782121.55755372 4727781.54490253 6685653.59938326
"360" -665000 487.513436350381 5756456.70958827 4709886.22429353 6690288.51003342
"361" -664000 481.63378339044 5728106.0733776 4690485.90339632 6694178.5925052
"362" -663000 477.548940441487 5715049.29340257 4696879.18805405 6697206.49450225
"363" -662000 475.437584927864 5700128.198504 4701111.2762906 6699269.48345848
"364" -661000 475.286097076519 5701788.93845947 4703065.16868147 6700283.32305443
"365" -660000 476.908262482117 5719943.00719462 4702655.17814384 6700186.0702788
"366" -659000 479.976650568487 5735967.37926861 4726883.97392394 6698941.57809857
"367" -658000 484.063230703342 5749846.66878166 4696611.27507805 6696542.46917974
"368" -657000 488.686551656718 5761609.71253588 4717203.02628719 6693012.34935765
"369" -656000 493.36192999094 5771332.09869379 4710850.9875891 6688407.0574899
"370" -655000 497.649982300062 5779137.46244125 4730053.82360431 6682814.79817725
"371" -654000 501.198118772679 5800694.06605786 4720990.38569137 6676355.06930506
"372" -653000 503.769831829121 5789729.3313448 4737357.99430515 6669176.36953699
"373" -652000 505.257984257603 5792993.70024932 4726350.28813911 6661452.74412284
"374" -651000 505.680637052549 5780515.27436593 4714774.24131742 6653379.29425175
"375" -650000 505.160736381176 5782521.34413058 4703720.48120626 6645166.83074529
"376" -649000 503.893545466444 5769805.60371829 4691918.31101372 6637035.89353353
"377" -648000 502.107497223247 5757495.97467094 4654979.52039553 6629210.38178027
"378" -647000 500.024851342324 5731162.63441508 4644298.37481086 6621911.04487659
"379" -646000 497.828162183404 5720724.78346822 4634255.76767567 6615349.07268064
"380" -645000 495.637327562391 5711726.51980160 4625935.35098611 6609719.9970474
"381" -644000 493.500210030452 5704463.92317371 4619219.16945382 6605198.08019777
"382" -643000 491.397783974114 5684040.26890443 4588185.18594963 6601931.3242518
"383" -642000 489.262664191047 5680958.42653255 4585342.89544845 6600037.19600934
"384" -641000 487.007874042254 5664704.07592612 4584650.12806619 6599599.1268801
"385" -640000 484.561014996323 5666370.48986909 4559643.83235921 6600663.82333078
"386" -639000 481.897891285443 5654591.41006118 4563386.84901731 6603239.40983204
"387" -638000 479.069442566123 5644808.41051261 4569293.69530161 6607294.42325888
"388" -637000 476.216750004717 5636884.0535418 4551808.71890903 6612757.68216373
"389" -636000 473.570841832928 5630613.09033817 4561587.94665996 6619519.06198663
"390" -635000 471.436632473322 5643075.71068283 4572985.73789448 6627431.21320951
"391" -634000 470.16294634799 5639638.61225065 4586501.99924652 6636312.25919854
"392" -633000 470.102563151813 5636905.30985833 4573858.07210312 6645949.50071399
"393" -632000 471.567197480069 5652606.52172433 4614628.50755073 6656104.13321855
"394" -631000 474.78232936491 5686354.23358812 4628484.34775726 6666516.95141488
"395" -630000 479.846240535711 5719599.83334631 4668746.53938094 6676914.97460364
"396" -629000 486.69703084231 5751916.02954017 4708183.90414277 6687018.87898965
"397" -628000 495.091172195416 5782888.84458405 4746404.62650952 6696551.07146637
"398" -627000 504.597292584896 5828001.81100625 4783036.07136006 6705244.18544032
"399" -626000 514.608931820638 5869904.06778322 4820602.74011077 6712849.72379628
"400" -625000 524.379295703854 5908302.34993643 4855953.67324828 6719146.51803907
"401" -624000 533.078977682892 5942964.03080259 4888827.28227994 6723948.61922094
"402" -623000 539.87408525705 5960789.34935074 4919017.23769127 6727112.19454596
"403" -622000 544.017721647641 5975674.18344907 4921654.07173718 6728540.9909169
"404" -621000 544.9434532195 5974984.00619653 4920971.74401126 6728189.96614823
"405" -620000 542.346649095292 5971662.46304982 4916979.37670503 6726066.79748866
"406" -619000 536.239618172088 5939544.00944791 4883408.52102642 6722231.15123832
"407" -618000 526.969804887931 5917580.1498174 4848854.36685544 6716791.80304561
"408" -617000 515.196467505522 5878637.84387662 4811884.97224382 6709901.88507413
"409" -616000 501.828830797509 5820749.85649035 4744899.12837944 6701752.66149986
"410" -615000 487.935688472435 5757833.95928014 4731819.97427696 6692566.28364536
"411" -614000 474.640886478532 5690206.13407514 4640693.94969367 6682587.9636123
"412" -613000 463.019815782359 5637162.8971721 4600807.73562098 6672077.9557957
"413" -612000 454.008951654689 5582095.69529943 4562517.7267718 6661303.6718011
"414" -611000 448.334874686410 5545492.46068385 4522223.22409588 6650532.18970175
"415" -610000 446.463313065226 5528882.19037685 4507074.01986501 6640023.35873574
"416" -609000 448.564917981117 5532609.35666471 4489449.52762253 6630023.64624542
"417" -608000 454.494267058113 5555857.06801332 4498303.89411357 6620760.82417163
"418" -607000 463.781949269692 5596690.9351716 4482208.83535284 6612439.54727452
"419" -606000 475.644727684973 5635883.65814772 4548088.83789248 6605237.83488709
"420" -605000 489.022748069707 5688976.47698008 4567216.53942612 6599304.43358799
"421" -604000 502.65266760002 5724894.36837223 4611357.76094838 6594757.01113744
"422" -603000 515.179975126543 5760137.12993394 4637304.97265188 6591681.11347371
"423" -602000 525.3035864366 5782762.71507424 4663623.46442448 6590129.80687052
"424" -601000 531.93425464105 5794806.33486722 4665065.7663884 6590123.92583916
"425" -6e+05 534.339838228792 5797221.86240143 4693031.89874968 6591652.852347
"426" -599000 532.248801374935 5802066.41834462 4696047.46512263 6594675.76098403
"427" -598000 525.889982143214 5797098.10767503 4674712.25461023 6599123.2750779
"428" -597000 515.96009229265 5768088.45568937 4653384.14403794 6604899.487849
"429" -596000 503.526482047665 5738003.74619156 4636470.69478006 6611884.30856087
"430" -595000 489.886301991877 5706484.74805546 4592463.08129368 6619936.09528357
"431" -594000 476.410193500115 5656518.69942841 4553433.90425233 6628894.53348068
"432" -593000 464.397415392448 5619806.08385498 4543479.69907696 6638583.71431803
"433" -592000 454.961209521105 5580395.09846274 4537680.33834403 6648815.3602986
"434" -591000 448.951803665074 5557944.86542599 4530260.97250103 6659392.14083782
"435" -590000 446.914039124630 5554469.76218801 4548584.99740213 6670111.01889744
"436" -589000 449.070538219049 5570878.22638746 4563567.77399306 6680766.57344747
"437" -588000 455.320862433158 5606921.13480469 4628876.85145511 6691154.2520736
"438" -587000 465.251222340163 5661163.84884943 4664945.46396935 6701073.52307485
"439" -586000 478.155309970686 5730987.9135367 4702508.27196585 6710330.91517628
"440" -585000 493.071606729691 5812640.90237683 4762360.83515223 6718742.95246383
"441" -584000 508.843722642803 5871472.72137577 4801083.76284123 6726139.00811277
"442" -583000 524.207179412328 5925126.79971987 4861318.32285135 6732364.10797436
"443" -582000 537.89954557291 5960197.83083132 4899613.93709885 6737281.70934529
"444" -581000 548.783239482919 5991692.57114394 4957855.567833 6740776.45834277
"445" -580000 555.964328987086 6019524.74924698 4962821.7443928 6742756.89241481
"446" -579000 558.888450504582 6020233.06305461 4989957.83698017 6743158.00983251
"447" -578000 557.39749704233 6018573.18466804 4963212.23638581 6741943.5883258
"448" -577000 551.737447027148 6002303.52487213 4958158.13174599 6739108.1140459
"449" -576000 542.516819703545 5970384.63669835 4923645.63339355 6734678.18674961
"450" -575000 530.624287253606 5934728.92878709 4888683.33096133 6728713.29269545
"451" -574000 517.120617044971 5895420.00334771 4851328.37762822 6721305.86958702
"452" -573000 503.122858449726 5837090.49240321 4787910.89782751 6712580.61507958
"453" -572000 489.6972512254 5773544.49546558 4722150.0017667 6702693.00770508
"454" -571000 477.772644083944 5722782.04561138 4682534.88781394 6691827.02152027
"455" -570000 468.080008442435 5669217.99629925 4641421.0231307 6680192.03175569
"456" -569000 461.117846158728 5613192.13337884 4601120.50736763 6668018.9341226
"457" -568000 457.139436488418 5594060.94404792 4558378.63188985 6655555.5358694
"458" -567000 456.156617229434 5574729.14289627 4540754.26393417 6643061.31812731
"459" -566000 457.9558512697 5574484.11573308 4520989.07389811 6630801.70988239
"460" -565000 462.124625523654 5592567.34775676 4529635.82790629 6619042.04698205
"461" -564000 468.08836475268 5610180.21504646 4511050.76891919 6608041.40918847
"462" -563000 475.158814645924 5627789.4543302 4548802.3451128 6598046.53118089
"463" -562000 482.593695996883 5645838.83551685 4535947.60263668 6589285.96938068
"464" -561000 489.66464757006 5664735.01163423 4552360.94937638 6581964.67836713
"465" -560000 495.727100283797 5684833.99479837 4570706.41593098 6576259.11379068
"466" -559000 500.283153506675 5692639.26658162 4566786.3103866 6572312.93987527
"467" -558000 503.027955666875 5689372.02776106 4564925.01017883 6570233.38580106
"468" -557000 503.872045960121 5703072.47077442 4590465.55359132 6570088.27223777
"469" -556000 502.936208038268 5692410.96376667 4593389.8463741 6571903.72043941
"470" -555000 500.52047256587 5698718.21353532 4573630.83064067 6575662.56189327
"471" -554000 497.053517010349 5693959.1038873 4581162.95532319 6581303.48360765
"472" -553000 493.03161681482 5676906.77922138 4566004.22722488 6588720.96715482
"473" -552000 488.956927591107 5676539.42374704 4579633.19361222 6597766.10147409
"474" -551000 485.283425390441 5678034.37795104 4595300.98877494 6608248.36306287
"475" -550000 482.376083124348 5680971.51263306 4587551.00719521 6619938.45685038
"476" -549000 480.48579115812 5684881.61487608 4606058.39448692 6632572.29366942
"477" -548000 479.739928398603 5689259.74198469 4625344.97079264 6645856.1459009
"478" -547000 480.146743513338 5693579.48046722 4646131.33839426 6659472.97468313
"479" -546000 481.61079601031 5714684.67467839 4692076.00403593 6673089.86534694
"480" -545000 483.956368569186 5735075.30678024 4684729.775649 6686366.44850517
"481" -544000 486.955690400542 5754254.52462387 4728635.18291546 6698964.12754211
"482" -543000 490.358816314109 5788771.63835153 4744813.61202449 6710555.8814079
"483" -542000 493.922062207638 5804185.41709907 4784991.10714289 6720836.36275977
"484" -541000 497.432098368433 5817139.0567917 4797003.56363675 6729531.95924162
"485" -540000 500.723264800874 5843967.4803559 4806457.11509634 6736410.42126312
"486" -539000 503.686451124783 5851170.0087679 4838741.83165297 6741289.57854599
"487" -538000 506.268925496963 5871477.69913026 4842516.14046809 6744044.58254021
"488" -537000 508.46566178058 5872315.2910928 4843295.5563861 6744613.06550541
"489" -536000 510.303826121854 5885807.1628222 4867530.52507502 6742997.66787659
"490" -535000 511.822984803634 5880309.23130955 4862400.03743461 6739265.60396514
"491" -534000 513.054168830856 5887340.00610208 4854510.28959344 6733545.28294557
"492" -533000 514.001111641887 5876166.87453318 4844084.90872038 6726020.35852333
"493" -532000 514.626757048356 5877694.04644676 4831409.08894279 6716921.8159809
"494" -531000 514.847558218915 5862058.2588778 4816821.69445278 6706518.76951145
"495" -530000 514.537213451058 5859533.97486308 4801112.93379397 6695108.578714
"496" -529000 513.540350334988 5841068.43701874 4783884.83995202 6683006.77738007
"497" -528000 511.695309113324 5821882.21870168 4740281.54342922 6670537.19570231
"498" -527000 508.863668960681 5802461.75588062 4722227.59871007 6658022.5694367
"499" -526000 504.962694084883 5783294.21094983 4703619.3045328 6645775.86445131
"500" -525000 499.99575553567 5750071.9111037 4660164.78467385 6634092.49309609
"501" -524000 494.075372199692 5717659.38394659 4644186.56432851 6623243.55171489
"502" -523000 487.434099671701 5686473.04010621 4603078.70965813 6613470.1622993
"503" -522000 480.420139713744 5656880.72771917 4538481.42041772 6604978.95567066
"504" -521000 473.476978251648 5612597.93229726 4527994.69658846 6597938.69127775
"505" -520000 467.109014477055 5586690.89262334 4494464.31360743 6592477.97338802
"506" -519000 461.83731635641 5563097.12631547 4463034.55232277 6588683.99835578
"507" -518000 458.150770144517 5541908.58799566 4460604.41228266 6586602.25441133
"508" -517000 456.457815976819 5541198.59413535 4433493.73279384 6586237.0934824
"509" -516000 457.042992438506 5543222.45588103 4434932.901274 6587553.1011957
"510" -515000 460.031306516112 5547855.70163927 4490918.22581702 6590477.20205858
"511" -514000 465.362674630687 5589934.61728267 4495423.71700565 6594901.446879
"512" -513000 472.778675153993 5616137.78403972 4528813.57026747 6600686.43421241
"513" -512000 481.824390575314 5660102.26413897 4563598.47122627 6607665.31398082
"514" -511000 491.868490318128 5704178.7047233 4602598.41136746 6615648.30850898
"515" -510000 502.144050103424 5748018.00804851 4642418.77519008 6624427.66552435
"516" -509000 511.810352939883 5791256.33478301 4682723.71846348 6633782.93264962
"517" -508000 520.032157106345 5820151.73018157 4723167.69842201 6643486.41831539
"518" -507000 526.068482370366 5848774.99029536 4764201.32227461 6653308.68483368
"519" -506000 529.359206813306 5863764.64920398 4778229.55649411 6663023.90982788
"520" -505000 529.596071645703 5878166.27423205 4790905.68670252 6672414.954919
"521" -504000 526.765953721235 5878340.70317978 4801936.25420307 6681277.9960099
"522" -503000 521.158502131949 5877018.11163685 4786892.53570269 6689426.5959876
"523" -502000 513.336511344918 5859558.88380422 4794266.07694603 6696695.1346773
"524" -501000 504.074098966944 5823561.14625378 4775519.63365537 6702941.54790073
"525" -5e+05 494.273086531439 5799077.64553179 4758360.21028812 6708049.3629853
"526" -499000 484.870587259252 5753788.5638046 4739034.39565733 6711929.04855581
"527" -498000 476.750203824471 5721625.53222943 4717481.55068695 6714518.7202194
"528" -497000 470.665980067788 5704881.34463389 4693677.93666016 6715784.26100415
"529" -496000 467.183705698107 5685753.68764643 4695994.06742796 6715718.92740461
"530" -495000 466.640040538236 5683657.6463726 4694059.55241072 6714342.519656
"531" -494000 469.117608974953 5698650.56963769 4687937.01056415 6711700.1980664
"532" -493000 474.434303540747 5711440.46300407 4708075.56001529 6707861.02419198
"533" -492000 482.147068840048 5739944.12666973 4698347.88619794 6702916.29463804
"534" -491000 491.573065187908 5781989.33978873 4714674.06739847 6696977.7163687
"535" -490000 501.832612545649 5803760.25014637 4757116.28748963 6690175.44833845
"536" -489000 511.917287882768 5837673.26115927 4773831.68583878 6682656.00978802
"537" -488000 520.782536637576 5853740.78700787 4789223.92863524 6674580.03581422
"538" -487000 527.457955009802 5867762.68144662 4779445.27119362 6666119.84968082
"539" -486000 531.161884788898 5867378.17283266 4768496.74198138 6657456.82043702
"540" -485000 531.402493685089 5853892.836318 4781863.00737774 6648778.48317852
"541" -484000 528.047066305565 5840614.16793022 4768988.98423722 6640275.41546205
"542" -483000 521.345599478302 5814797.13514203 4729897.28622318 6632137.88378128
"543" -482000 511.903180965174 5775691.99225105 4692445.61292201 6624552.29524664
"544" -481000 500.605798451772 5736287.04964963 4628712.51452151 6617697.5087029
"545" -480000 488.513228959436 5696857.2880504 4592621.41337276 6611741.0743229
"546" -479000 476.737879985629 5641417.05936366 4533504.36636682 6606835.48017404
"547" -478000 466.328575053387 5601933.2828468 4503509.02133474 6603114.48845168
"548" -477000 458.173779589098 5563069.89096351 4475054.02134124 6600689.64409047
"549" -476000 452.9317223203 5524957.2376592 4450172.55798294 6599647.03604495
"550" -475000 450.98808563023 5525701.39884815 4425482.41267632 6600044.3886188
"551" -474000 452.437771273338 5528812.92540633 4454843.57190374 6601908.55844918
"552" -473000 457.086627489503 5552729.12832725 4484439.14697989 6605233.51299728
"553" -472000 464.471130591129 5596258.94587458 4516902.7206644 6609978.86851332
"554" -471000 473.896762396323 5640442.91548341 4550969.44420597 6616069.0682611
"555" -470000 484.496932447956 5685087.16628583 4613898.656243 6623393.28336384
"556" -469000 495.312424009006 5729938.72698984 4626308.32869321 6631806.11676569
"557" -468000 505.386763003246 5774692.4048539 4693863.98166438 6641129.18361743
"558" -467000 513.867363609089 5804934.16718439 4734970.86071483 6651153.6278974
"559" -466000 520.098190417541 5835421.54557129 4776360.71707334 6661643.61545581
"560" -465000 523.688949732392 5865740.2293317 4792735.68472218 6672340.81923317
"561" -464000 524.549148666828 5868449.23934716 4808104.2703745 6682969.88506689
"562" -463000 522.88188192866 5884196.06217323 4822049.45922138 6693244.83786044
"563" -462000 519.139952871539 5870451.9445357 4809535.00448815 6702876.3580152
"564" -461000 513.953643330176 5868893.92402444 4821848.10660425 6711579.82426394
"565" -460000 508.043394986357 5849609.88153135 4805674.11575008 6719083.97539569
"566" -459000 502.1312038116 5842854.47244236 4814152.64710236 6725139.98136606
"567" -458000 496.862145506976 5816571.22345666 4795157.44248032 6729530.62686646
"568" -457000 492.743419911566 5803400.02520573 4798739.64251302 6732079.19970884
"569" -456000 490.104123106232 5804329.59851451 4800852.23515758 6732657.56361621
"570" -455000 489.075794252781 5784817.91647261 4772940.23377265 6731192.82421859
"571" -454000 489.592133674737 5797080.21667308 4768186.77940411 6727672.02015228
"572" -453000 491.405923488264 5788925.75523688 4786595.21522471 6722144.41344206
"573" -452000 494.121384074467 5794918.01236781 4776382.88467128 6714721.18487633
"574" -451000 497.240145236572 5797863.17507593 4789167.10436861 6705572.58692406
"575" -450000 500.218157244567 5813926.26355506 4774263.99111347 6694922.7989353
"576" -449000 502.529188990546 5795880.67241599 4757509.44261723 6683042.84068381
"577" -448000 503.728558424322 5791767.00877645 4714002.4604547 6670241.94722717
"578" -447000 503.509233192821 5786216.41238223 4720906.08542866 6656857.82163775
"579" -446000 501.742232082141 5764995.06650365 4675623.21557307 6643246.18412424
"580" -445000 498.494808100928 5743794.30361424 4656007.87521158 6629770.03236137
"581" -444000 494.023097600804 5708046.44472951 4611104.94514061 6616789.01397099
"582" -443000 488.74009799462 5688612.4247852 4567026.03447715 6604649.28098781
"583" -442000 483.163942302705 5655397.71504129 4550771.31603554 6593674.1437982
"584" -441000 477.854417984759 5624066.50483004 4536578.28774996 6584155.77005744
"585" -440000 473.346853142542 5595081.06799604 4499228.65899116 6576348.089685
"586" -439000 470.0918089439 5585411.6306596 4490386.53986018 6570460.98137062
"587" -438000 468.407022143047 5562556.80886565 4458681.21773652 6566655.74153917
"588" -437000 468.445606504256 5576463.10472894 4456244.58039921 6565041.78417099
"589" -436000 470.182415496084 5577494.521862 4456805.13973348 6565674.49570678
"590" -435000 473.419010643662 5598449.1685504 4486712.3982292 6568554.17397787
"591" -434000 477.806659812179 5606773.01524717 4494318.1146659 6573626.00794568
"592" -433000 482.885696057022 5634339.76838731 4531435.82855571 6580781.09518163
"593" -432000 488.137993157417 5664617.15525232 4544986.14004864 6589858.53294411
"594" -431000 493.047292323676 5697209.11500285 4587143.60770901 6600648.64323392
"595" -430000 497.160187027282 5716856.73885743 4631074.70818454 6612897.39248839
"596" -429000 500.139543546738 5738195.86612759 4650811.25086672 6626312.03833244
"597" -428000 501.802657278714 5760670.2630525 4697171.30102903 6640567.98127466
"598" -427000 502.138670697897 5783703.35134684 4692520.70387449 6655316.72662312
"599" -426000 501.303249238031 5791586.57730269 4739123.22450791 6670194.78347108
"600" -425000 499.592330949237 5798521.18837826 4759948.27850573 6684833.25688238
"601" -424000 497.399954107577 5803958.3592042 4753084.74390508 6698867.83797345
"602" -423000 495.167014430671 5807390.74702071 4745819.31324112 6711948.87115503
"603" -422000 493.328084215943 5808363.90137343 4788841.35682496 6723751.1779617
"604" -421000 492.262404251034 5806485.45586394 4802879.25777005 6733983.33399884
"605" -420000 492.253422177635 5818852.98128628 4814762.78342345 6742396.11324045
"606" -419000 493.459450825096 5828200.09055298 4796963.07514241 6748789.81227495
"607" -418000 495.896638139267 5834354.85440728 4828722.59809533 6753020.13333315
"608" -417000 499.434648981027 5854255.55995562 4857039.34940484 6755002.25250337
"609" -416000 503.805120770648 5870455.15361798 4856623.90717381 6754712.6848702
"610" -415000 508.622737325406 5883006.71889397 4878408.25858807 6752188.66381883
"611" -414000 513.418304555862 5892035.00770331 4872026.25687514 6747525.0141319
"612" -413000 517.682262797188 5912840.20609476 4862893.37383814 6740868.83847485
"613" -412000 520.915621326662 5915085.53390550 4877634.77046687 6732412.59594249
"614" -411000 522.683626747318 5900190.05182390 4838578.81636708 6722386.22409308
"615" -410000 522.666083108709 5897609.62036047 4848641.98610059 6711048.86501135
"616" -409000 520.697683229533 5878971.62002242 4831194.07593713 6698680.59884837
"617" -408000 516.792376781955 5859057.92261513 4786782.21461521 6685574.44750764
"618" -407000 511.147753440323 5823894.87519364 4741305.46927963 6672028.81857382
"619" -406000 504.128341185027 5787951.34551732 4721637.84272825 6658340.51025124
"620" -405000 496.229982735684 5751675.75737797 4675636.03183366 6644798.37398321
"621" -404000 488.030295342356 5699643.27307945 4629829.21047794 6631677.71578818
"622" -403000 480.131980622072 5663654.43137255 4586560.47842607 6619235.49943536
"623" -402000 473.106090353589 5628612.4565925 4544218.52591246 6607706.38978853
"624" -401000 467.441364553399 5594890.20905532 4503136.40958795 6597299.64306128
"625" -4e+05 463.503927685403 5562820.57643198 4463605.97808321 6588196.81543077
"626" -399000 461.509645321166 5550371.77396883 4478716.08177313 6580550.22693972
"627" -398000 461.509915539937 5540453.17676355 4443283.63249389 6574482.0884817
"628" -397000 463.390878896222 5550553.85423612 4435982.91203653 6570084.17965532
"629" -396000 466.885831843592 5563125.11068915 4457608.66461758 6567417.95668498
"630" -395000 471.600545997438 5578240.40287527 4456276.1395298 6566514.97305619
"631" -394000 477.050687175996 5611780.85066145 4482810.48523704 6567377.51002322
"632" -393000 482.709288217812 5631611.41485703 4513496.51577285 6569979.33744977
"633" -392000 488.060387730988 5653852.17416585 4546380.06567126 6574266.55440961
"634" -391000 492.653058101214 5678346.03051528 4555302.64574062 6580158.49008231
"635" -390000 496.148869177255 5690429.75096293 4567206.37162013 6587548.67524297
"636" -389000 498.355999014516 5704667.32206688 4606074.68205625 6596305.91998888
"637" -388000 499.244920764476 5720772.08625759 4646380.45376502 6606275.55189394
"638" -387000 498.943542878059 5723634.4513266 4636923.21425617 6617280.87907775
"639" -386000 497.71311283804 5742493.42432691 4654372.65111212 6629124.94433253
"640" -385000 495.909223470719 5747047.91492218 4646235.16165597 6641592.63020496
"641" -384000 493.934173880724 5751697.24468741 4664817.24396221 6654453.16260579
"642" -383000 492.187428253754 5756042.30299179 4683461.08204408 6667463.04482742
"643" -382000 491.02013719968 5759682.20604169 4701805.23611384 6680369.43801155
"644" -381000 490.698124171492 5762220.90381968 4746111.22187319 6692913.99126256
"645" -380000 491.375985791561 5780283.77836841 4736988.84859817 6704837.11697591
"646" -379000 493.083477620969 5796891.59024253 4778655.37271577 6715882.70481941
"647" -378000 495.72435719767 5811705.69765808 4792392.92256759 6725803.26829685
"648" -377000 499.087254125284 5841049.7613874 4830172.01393202 6734365.51377686
"649" -376000 502.867672253694 5851377.1082589 4839781.7259404 6741356.30139023
"650" -375000 506.699622005336 5875330.2461882 4872577.0470806 6746588.91548372
"651" -374000 510.194485898094 5896076.51915664 4877134.21512922 6749909.46845494
"652" -373000 512.983612827299 5897985.98379672 4878919.01549689 6751203.1322911
"653" -372000 514.760105907813 5912312.78807372 4877842.93391068 6750399.76527682
"654" -371000 515.314714726211 5908055.64943153 4874289.69658358 6747478.44297244
"655" -370000 514.561008221084 5900724.73393917 4867450.38278581 6742470.46569065
"656" -369000 512.546207274873 5890413.64712836 4857830.74071214 6735460.58614355
"657" -368000 509.44601574864 5861798.31660046 4819626.14206742 6726586.39843425
"658" -367000 505.544088088729 5846081.39650806 4805014.4079243 6716035.96794909
"659" -366000 501.198909986392 5812213.13743501 4788280.86524397 6704043.83713433
"660" -365000 496.802420964001 5792291.03774384 4743968.50335311 6690885.54951623
"661" -364000 492.735442823348 5754638.55646657 4724138.61678024 6676870.84078777
"662" -363000 489.324910820257 5732220.14169234 4703381.11317036 6662335.67652018
"663" -362000 486.807266984858 5709321.57503076 4656187.0014601 6647633.37013256
"664" -361000 485.301502662905 5702735.75658425 4635141.81253084 6633125.07630855
"665" -360000 484.79450965975 5680573.31898459 4588461.85345792 6619170.00485971
"666" -359000 485.140699019306 5675514.99919848 4569244.02346987 6606115.72270995
"667" -358000 486.077108120585 5656393.36988008 4551685.17127333 6594288.89912966
"668" -357000 487.254110705005 5655113.06578625 4562330.70739534 6583986.80185029
"669" -356000 488.280083701151 5656292.02452412 4549448.45027251 6575469.77719227
"670" -355000 488.775973336704 5645528.68471157 4513927.12324234 6568954.85942354
"671" -354000 488.433092298221 5638300.35951893 4532862.60105821 6564610.56935855
"672" -353000 487.06550982085 5634830.49859452 4503714.28507469 6562552.89482278
"673" -352000 484.647992016907 5635235.5639461 4529266.10938676 6562842.40681098
"674" -351000 481.332176460193 5624355.93511751 4506862.89152421 6565482.45901676
"675" -350000 477.437369216237 5616897.4734537 4514239.46643386 6570418.44140355
"676" -349000 473.417099409368 5596410.69283298 4498088.46436809 6577538.10046918
"677" -348000 469.806960546666 5594652.65303975 4486321.60262706 6586672.98547585
"678" -347000 467.162026987933 5595330.12594828 4503531.98943328 6597601.11605582
"679" -346000 465.992635763041 5597936.85081089 4521709.39431298 6610050.97991651
"680" -345000 466.705844810619 5619623.41881159 4541881.45383127 6623706.95308765
"681" -344000 469.557407424952 5642459.3782162 4562329.06624309 6638216.18942855
"682" -343000 474.616835024575 5665814.93572988 4609671.09707458 6653196.9576051
"683" -342000 481.746896656634 5706429.0895803 4681951.15127877 6668248.32354418
"684" -341000 490.598857861574 5762559.59244172 4727651.47334122 6682960.99673238
"685" -340000 500.625322940302 5815851.78294678 4747223.05988084 6696929.08929606
"686" -339000 511.112758217759 5865746.8743572 4816804.11965965 6709762.48109507
"687" -338000 521.234772343399 5897374.29080315 4859268.05315805 6721099.43694392
"688" -337000 530.124651309477 5939811.69297372 4898786.86720296 6730619.06934252
"689" -336000 536.961838567102 5964336.25585238 4910242.1588368 6738053.16245267
"690" -335000 541.062999367853 5985076.62737285 4942859.83752847 6743196.75842647
"691" -334000 541.965325298025 5988969.33648056 4946516.68090421 6745916.77407613
"692" -333000 539.489021121173 5975958.65492528 4945910.87033690 6746157.83709468
"693" -332000 533.768127548983 5958984.90234096 4916714.60314997 6743944.62153109
"694" -331000 525.243772804762 5923804.04214662 4881388.35503944 6739380.29636535
"695" -330000 514.620505429931 5883885.85379196 4844756.27581976 6732641.20878851
"696" -329000 502.79282361864 5839527.1768068 4780775.01312516 6723968.40064006
"697" -328000 490.753648892287 5791112.01087472 4766409.79515324 6713656.81926502
"698" -327000 479.498152848197 5739099.30560649 4725508.07453983 6702043.10408984
"699" -326000 469.934843827298 5684008.48124229 4657474.84975853 6689492.70596182
"700" -325000 462.811947410915 5626402.96844247 4614462.90728662 6676386.94041436
"701" -324000 458.662387874451 5605873.77694679 4596038.65538598 6663110.44757798
"702" -323000 457.766842625304 5585490.51117866 4549769.40990575 6650039.43835848
"703" -322000 460.132742246378 5584703.74778719 4555801.09272316 6637531.03389592
"704" -321000 465.488103892805 5602866.79431474 4536230.43605165 6625913.93714626
"705" -320000 473.291873858604 5638215.60941986 4545676.36044661 6615480.60322156
"706" -319000 482.765186728333 5672425.69222551 4556662.89217026 6606480.99882622
"707" -318000 492.948529948624 5691166.66110379 4573397.55091314 6599117.9665286
"708" -317000 502.786854442937 5725485.58219228 4592302.31926307 6593544.14488072
"709" -316000 511.238337056597 5746691.03646643 4640059.95697572 6589860.34782433
"710" -315000 517.394646947758 5756941.71170476 4639314.96624693 6588115.2803765
"711" -314000 520.594179724374 5770017.29996253 4666057.34631916 6588306.46174484
"712" -313000 520.50767121599 5773385.3393081 4643892.61405041 6590382.23688857
"713" -312000 517.179338052347 5766883.69767148 4648591.27724608 6594244.77517248
"714" -311000 511.015499548392 5749282.83649396 4654986.79329123 6599753.97123434
"715" -310000 502.723839728804 5732685.1032111 4611981.54301296 6606732.17085362
"716" -309000 493.21651127762 5716690.92234557 4596851.37736679 6614969.63893464
"717" -308000 483.496157230175 5684978.82440738 4582675.15356124 6624230.66725084
"718" -307000 474.544300968319 5651109.95483663 4572950.65113611 6634260.189886
"719" -306000 467.227123283678 5632652.24547753 4563378.36967248 6644790.74082003
"720" -305000 462.22662113245 5612881.39341556 4581552.65373463 6655549.55850063
"721" -304000 459.998230183817 5610643.33481408 4572720.37462335 6666265.62344495
"722" -303000 460.75132133729 5626731.68942043 4615151.11053779 6676676.41148448
"723" -302000 464.44743144151 5641872.50776375 4654818.69303993 6686534.15841054
"724" -301000 470.812202598953 5693262.97888439 4665964.47295835 6695611.45922955
"725" -3e+05 479.359402520154 5723770.97465074 4727774.72004773 6703706.06200784
"726" -299000 489.427457983497 5786530.9019364 4762166.2123462 6710644.7561345
"727" -298000 500.229443864716 5827980.56675127 4770090.46258303 6716286.29218776
"728" -297000 510.916037594141 5865782.08077838 4827897.29852231 6720523.30249294
"729" -296000 520.648054368424 5899861.1684693 4859000.5498423 6723283.21883018
"730" -295000 528.671920076525 5930197.32254794 4863303.76399413 6724528.21114287
"731" -294000 534.389085068793 5943529.19997212 4889377.26645296 6724254.2042357
"732" -293000 537.409905904224 5954284.73721192 4888244.24695566 6722489.07104538
"733" -292000 537.584275185468 5949609.14092303 4884273.53948673 6719290.14723886
"734" -291000 535.004898613572 5929606.13490477 4877573.26628284 6714741.25228221
"735" -290000 529.983680346817 5921012.89597979 4843634.16143687 6708949.42457797
"736" -289000 523.006025008745 5883008.90644335 4832360.29431185 6702041.57518283
"737" -288000 514.670976529453 5856772.43409949 4794677.15317436 6694161.23636719
"738" -287000 505.626395501591 5813727.4867289 4755456.72486291 6685465.53490054
"739" -286000 496.507780753729 5783997.54445067 4717751.00039531 6676122.46505708
"740" -285000 487.887305454262 5736835.95874399 4676568.8755468 6666308.48151798
"741" -284000 480.236884922502 5704629.1333798 4637379.17003133 6656206.3836356
"742" -283000 473.906371906961 5654430.73573499 4624810.86964366 6646003.42359195
"743" -282000 469.11584345355 5638623.48299157 4584743.72482989 6635889.54391248
"744" -281000 465.959651142275 5605429.71349593 4544689.51634932 6626055.6356383
"745" -280000 464.419400436475 5590613.97799885 4531555.05338596 6616691.7073941
"746" -279000 464.383054240127 5594464.21909551 4518521.69368367 6607984.86681903
"747" -278000 465.66761925873 5581869.53326853 4507036.98517053 6600117.03749945
"748" -277000 468.043148697715 5588170.90359753 4495837.60311398 6593262.36384175
"749" -276000 471.256002501755 5595956.56157752 4512800.09214716 6587584.28982945
"750" -275000 475.049501121697 5605498.48315464 4506365.37225761 6583232.33184373
"751" -274000 479.180409878241 5632905.19708456 4502086.67715929 6580338.59774942
"752" -273000 483.430195664574 5646284.60436153 4526934.13995062 6579014.13232879
"753" -272000 487.610716634125 5662013.83330486 4527459.78974829 6579345.19215258
"754" -271000 491.564844722961 5665377.34686178 4556975.02354952 6581389.57141533
"755" -270000 495.163312113644 5686372.8548896 4588742.49202134 6585173.11498349
"756" -269000 498.299632971132 5695347.37441429 4597041.58238918 6590686.56665172
"757" -268000 500.885144207629 5721453.73309709 4608206.51997472 6597882.90940219
"758" -267000 502.845983479034 5735607.7647661 4621303.84503561 6606675.35929459
"759" -266000 504.123225424266 5752017.28672848 4661945.23680168 6616936.17354532
"760" -265000 504.676554607671 5755938.2309877 4678201.44613705 6628496.42411634
"761" -264000 504.490939518442 5775866.32920372 4696698.25578285 6641146.86906475
"762" -263000 503.584969981155 5782164.45568555 4689832.46658903 6654640.02492778
"763" -262000 502.018987893638 5788786.48306653 4734850.39067273 6668693.50674644
"764" -261000 499.900979241225 5795223.37572003 4755200.90690052 6682994.66255424
"765" -260000 497.38842763902 5800946.1700319 4775237.54629736 6697206.49250614
"766" -259000 494.684897197569 5805418.8154436 4769403.06984925 6710974.81556667
"767" -258000 492.030886743984 5791089.543475 4787296.87897897 6723936.6326884
"768" -257000 489.689312422938 5791093.41914338 4777857.51409962 6735729.63296025
"769" -256000 487.92667209072 5806141.07777352 4791765.00833761 6746002.78685548
"770" -255000 486.991412537911 5800562.65795485 4803920.29556912 6754427.94243185
"771" -254000 487.091224521357 5809628.08219963 4812304.5094687 6760712.2422227
"772" -253000 488.37097113555 5815203.16987914 4843575.74443067 6764610.95751647
"773" -252000 490.892807369062 5834885.59334243 4844021.24477201 6765939.97382548
"774" -251000 494.619902595341 5832849.00706861 4842119.64912219 6764586.75850684
"775" -250000 499.405175608623 5861344.02108747 4834465.03934572 6760518.46489162
"776" -249000 504.986668749945 5868099.50670043 4850105.94001355 6753786.13242608
"777" -248000 510.991500352262 5886571.46382166 4864686.73549443 6744524.6484228
"778" -247000 516.950420914031 5900005.42296328 4848669.66224055 6732948.8198238
"779" -246000 522.324537284086 5908798.7709354 4856450.27082936 6719346.22839057
"780" -245000 526.544607839783 5899786.54527906 4834884.1096212 6704067.54149057
"781" -244000 529.061477077167 5888260.71574021 4812903.71988203 6687514.84195035
"782" -243000 529.403910404836 5874849.4614095 4788634.59469389 6670128.47557182
"783" -242000 527.237714552852 5847222.59550125 4762732.12162904 6652372.92160567
"784" -241000 522.418184858906 5819432.99643214 4735896.51347098 6634722.23379261
"785" -240000 515.027284217466 5778824.69462039 4684568.59106643 6617645.63216624
"786" -239000 505.388069302386 5739178.44474143 4631960.15593378 6601593.81646013
"787" -238000 494.051886582557 5686766.4082391 4583022.41890395 6586986.50663737
"788" -237000 481.758328393663 5635691.20595083 4484816.33884882 6574201.59786095
"789" -236000 469.372835911962 5570346.16859094 4440841.21148702 6563566.16310654
"790" -235000 457.810781843973 5523009.49817838 4403904.48728961 6555349.37254844
"791" -234000 447.958617907243 5460541.0316992 4345446.68056591 6549757.25368188
"792" -233000 440.601670882168 5418530.04954155 4315564.83936594 6546929.1151057
"793" -232000 436.364882102565 5399276.19878457 4291054.99778638 6546935.4158177
"794" -231000 435.668609213293 5403870.78846137 4295900.90844280 6549776.883514
"795" -230000 438.698318650409 5432189.50204055 4329656.27902932 6555384.75862412
"796" -229000 445.385928720855 5464481.0251342 4365497.04079887 6563622.14315081
"797" -228000 455.401958303697 5518403.58904643 4431312.69753985 6574286.53606599
"798" -227000 468.160493494787 5591280.59045674 4474766.980774 6587113.71165416
"799" -226000 482.841519061523 5663736.22754797 4548574.7461692 6601783.12223078
"800" -225000 498.435650552082 5735096.74676277 4623899.29126435 6617924.97211274
"801" -224000 513.813892681752 5790904.05550724 4703630.08489471 6635129.01912424
"802" -223000 527.820141106368 5858962.39812659 4756406.30338726 6652955.02913294
"803" -222000 539.378212870553 5899436.33350312 4810929.92020818 6670944.66232174
"804" -221000 547.600176907257 5938748.47018786 4862927.89325538 6688634.43396358
"805" -220000 551.880339123071 5964296.79942072 4887067.08228974 6705569.29078019
"806" -219000 551.960283591575 5987801.48957854 4932742.77459364 6721316.29110267
"807" -218000 547.95472559314 5983911.25746792 4950502.39256715 6735477.87486958
"808" -217000 540.334540177768 5975646.00277329 4914124.94422163 6747704.24490011
"809" -216000 529.870595525663 5962588.07192418 4924037.56131964 6757704.42537807
"810" -215000 517.548249299634 5929304.49283915 4906488.11593843 6765255.5766742
"811" -214000 504.466187617235 5888790.9814754 4861291.23778692 6770210.09081622
"812" -213000 491.733979174669 5840888.4698044 4840271.81564562 6772499.87758372
"813" -212000 480.380388211443 5785563.95028115 4815280.89640524 6772137.18974229
"814" -211000 471.28004226211 5742780.62996675 4789393.41932025 6769211.53175134
"815" -210000 465.100899282888 5694905.12571238 4758214.34188905 6763882.75294492
"816" -209000 462.270596010922 5683996.79208588 4722045.35904214 6756371.12232968
"817" -208000 462.957376524599 5690487.72974895 4707715.60699172 6746945.60460748
"818" -207000 467.061501747973 5694084.9428817 4716319.51327982 6735911.5194859
"819" -206000 474.215585321535 5732832.48790067 4720946.31601454 6723598.43843866
"820" -205000 483.796034736535 5766390.69539344 4726940.34703997 6710348.81965774
"821" -204000 494.95095690877 5795359.89509166 4731454.48579022 6696507.63978347
"822" -203000 506.650801002594 5820362.3301247 4739771.32316161 6682413.15575786
"823" -202000 517.765626315767 5842025.23870296 4747462.59886828 6668388.87739813
"824" -201000 527.167314619668 5847931.88584571 4781792.54587714 6654736.80861725
"825" -2e+05 533.847670435141 5853357.51395339 4765506.33595121 6641731.99651762
"826" -199000 537.036479469561 5846698.77970957 4750756.48372262 6629618.40123807
"827" -198000 536.299747360874 5841359.78259855 4734759.91379689 6618606.06341031
"828" -197000 531.5993423341 5813795.22409675 4694394.00286704 6608869.50371679
"829" -196000 523.301472099402 5788065.59054538 4654249.58027402 6600547.2459653
"830" -195000 512.131428424009 5751273.41047627 4641389.67231423 6593742.31706085
"831" -194000 499.083024589141 5701524.25112756 4579549.34471138 6588523.54880074
"832" -193000 485.299875350839 5651288.12089687 4546682.5065578 6584927.49022432
"833" -192000 471.949608756046 5600539.32722127 4492170.84692627 6582960.73609854
"834" -191000 460.110411442362 5549193.17157806 4439332.20198474 6582602.48625291
"835" -190000 450.683102754332 5515544.54164139 4420144.36567985 6583807.1701287
"836" -189000 444.333761053393 5482847.53173077 4373291.14680701 6586506.99881604
"837" -188000 441.464718053579 5470483.1563754 4382485.87726185 6590614.34062013
"838" -187000 442.20764800363 5479394.99326803 4417800.95995996 6596023.85344644
"839" -186000 446.432140425396 5509389.72156583 4452968.23624893 6602614.34567749
"840" -185000 453.765613915769 5540657.68033618 4487755.56583391 6610250.37436804
"841" -184000 463.623778821818 5591036.61240704 4525395.74662717 6618783.62313923
"842" -183000 475.253106855851 5658020.46499264 4563723.18808174 6628054.12983409
"843" -182000 487.786709382664 5706614.66939388 4630375.40794343 6637891.45388585
"844" -181000 500.312638321823 5769391.0188103 4696908.71190355 6648115.8841842
"845" -180000 511.949936050277 5815027.13178125 4739382.44512386 6658539.78969628
"846" -179000 521.924331256979 5859100.09307161 4757385.0471075 6668969.20801536
"847" -178000 529.633724208775 5888323.6034311 4824911.30800486 6679205.75321302
"848" -177000 534.694280627184 5903485.4701406 4840395.02114912 6689048.90635996
"849" -176000 536.960939269325 5917646.62346546 4854136.93774161 6698298.73234937
"850" -175000 536.520575870106 5930528.54849737 4865862.96220272 6706759.04680534
"851" -174000 533.660725929372 5928566.84664991 4875316.27173205 6714241.03672903
"852" -173000 528.820485214888 5924476.58829662 4857979.62200065 6720567.31568987
"853" -172000 522.532219516983 5903653.20806348 4838303.46476092 6725576.36446602
"854" -171000 515.362822965538 5894285.5112797 4843330.94586929 6729127.26664416
"855" -170000 507.861778443012 5866703.40224739 4818954.14025806 6731104.59465343
"856" -169000 500.520827707791 5835136.89392597 4819487.12687916 6731423.24093044
"857" -168000 493.747365034482 5816517.14503644 4792929.74706715 6730032.93549744
"858" -167000 487.851309311356 5777532.72884203 4763600.34216279 6726922.16279193
"859" -166000 483.043522339137 5752655.40455351 4731548.88014593 6722121.19826288
"860" -165000 479.442905194926 5743139.44157768 4724016.6237361 6715704.0256644
"861" -164000 477.089012807343 5731325.03309421 4713542.21644797 6707788.95334657
"862" -163000 475.957189751604 5717421.55362762 4674088.95344227 6698537.80578341
"863" -162000 475.973666623138 5701701.04055332 4685849.29603318 6688153.61903885
"864" -161000 477.028642683134 5702262.60564434 4668801.22149072 6676876.82106234
"865" -160000 478.986055251267 5701328.73233775 4651961.23979576 6664979.93842809
"866" -159000 481.689474645234 5699347.71177984 4632540.73042039 6652760.94437662
"867" -158000 484.964342486898 5696810.47824801 4614962.6948487 6640535.44441878
"868" -157000 488.617542688590 5710108.37144372 4624776.70580273 6628627.9741554
"869" -156000 492.435972802964 5707676.23818257 4632928.03224882 6617362.74561412
"870" -155000 496.186250277638 5706287.27506027 4593019.2806092 6607054.21152268
"871" -154000 499.617811389892 5720909.51907668 4606058.0259684 6597997.81513749
"872" -153000 502.471326017568 5708659.74434296 4620818.20240607 6590461.25730229
"873" -152000 504.493504697753 5713315.91810107 4587119.80503084 6584676.55016914
"874" -151000 505.458067546007 5720768.97607329 4606917.54946524 6580833.05158934
"875" -150000 505.191070006895 5717829.50758286 4604177.97385711 6579071.6009009
"876" -149000 503.597269511948 5704647.76714562 4603961.3059195 6579479.81963061
"877" -148000 500.683181021999 5708837.6608582 4581792.90690762 6582088.60872098
"878" -147000 496.57228026658 5687975.54318935 4587003.68053345 6586869.86964938
"879" -146000 491.508658851803 5684246.86572348 4570349.42622443 6593735.49525284
"880" -145000 485.847207417555 5667732.01036682 4583358.81912259 6602537.70626833
"881" -144000 480.030686180779 5652474.33199975 4571475.78794427 6613070.83753058
"882" -143000 474.556228449653 5654939.14465477 4564234.16083791 6625074.68999743
"883" -142000 469.935321795525 5641345.03051184 4558029.56239184 6638239.55188625
"884" -141000 466.651771879695 5627285.16739154 4579898.33034933 6652212.95113982
"885" -140000 465.121595618199 5631001.41582109 4601422.82341484 6666608.13603218
"886" -139000 465.65758985797 5653042.57478905 4621995.99256681 6681014.20026698
"887" -138000 468.440053377012 5674254.946145 4641013.67794013 6695007.68499802
"888" -137000 473.494342773656 5712600.72198273 4711270.8838123 6708165.4123537
"889" -136000 480.675906804772 5748555.82303645 4725581.07897423 6720078.23608745
"890" -135000 489.664096002103 5799011.83947686 4764733.94001567 6730365.32700474
"891" -134000 499.966969566372 5844931.19558673 4800781.68674215 6738688.52402533
"892" -133000 510.939905131084 5885948.55001169 4861046.55621692 6744766.15063861
"893" -132000 521.820465328666 5921803.06733127 4893213.42010788 6748385.51130695
"894" -131000 531.780351102133 5952346.98780875 4921430.5460674 6749413.08771404
"895" -130000 539.992476233415 5977550.82710868 4945601.5173524 6747801.37798625
"896" -129000 545.707809624407 5997504.93411193 4941371.5650221 6743591.5231884
"897" -128000 548.333543031473 5987618.15123953 4932855.02705195 6736911.38576332
"898" -127000 547.502248343882 5974336.86845145 4920303.05606082 6727969.39871268
"899" -126000 543.121626726694 5958018.54850222 4904064.81933696 6717044.99938457
"900" -125000 535.396470374721 5926144.33615053 4884577.61400935 6704476.64231116
"901" -124000 524.818348988074 5878132.85467972 4811984.3508278 6690648.314786
"902" -123000 512.123603209359 5827157.48944276 4764012.07745532 6675975.31205531
"903" -122000 498.225386503774 5773847.87759703 4687367.15214391 6660889.87668133
"904" -121000 484.129515779285 5702622.61728251 4613662.42824891 6645827.20142574
"905" -120000 470.845755831175 5645918.38490399 4568164.84948205 6631212.22308542
"906" -119000 459.305419599794 5570799.43836293 4498382.85773141 6617447.57106624
"907" -118000 450.293133656675 5513361.5939749 4454684.58612248 6604902.96114632
"908" -117000 444.396362925108 5476403.3903773 4414375.36038387 6593906.2361166
"909" -116000 441.972314125546 5461511.97587757 4401655.30800995 6584736.1559911
"910" -115000 443.12954251002 5469062.61158567 4362853.99339095 6577616.94351157
"911" -114000 447.721676319943 5479815.85864661 4379356.71823206 6572714.51025201
"912" -113000 455.352789453160 5512042.03046353 4425598.98775237 6570134.23688289
"913" -112000 465.396743317274 5563652.8034568 4449753.30194746 6569920.16414148
"914" -111000 477.034491927417 5615904.22293848 4504927.57402614 6572055.46686311
"915" -110000 489.312495027898 5653889.10865147 4539115.10069832 6576464.12239083
"916" -109000 501.221708959149 5708087.36032119 4576202.95552836 6583013.73164853
"917" -108000 511.791155102304 5749209.04842961 4642380.41861678 6591519.48921232
"918" -107000 520.184775468959 5778892.16023964 4659780.48624484 6601749.3133447
"919" -106000 525.787254991483 5810424.3257291 4703929.35185709 6613430.12967915
"920" -105000 528.265027054721 5830873.66905553 4723113.74122282 6626255.25267078
"921" -104000 527.592801619295 5839728.53844331 4742551.30028863 6639892.73486744
"922" -103000 524.042448481534 5848813.80367322 4761686.86900979 6653994.46961784
"923" -102000 518.13801915037 5843849.68078675 4779973.79086838 6668205.75509951
"924" -101000 510.586222398559 5836943.13903802 4773153.54045757 6682174.97258389
"925" -1e+05 502.194547782986 5812034.18836039 4764791.04255406 6695563.011
"926" -99000 493.789151785906 5798871.13934987 4758139.91168891 6708052.08706106
"927" -98000 486.142130885498 5764826.2965883 4749208.93908765 6719353.66091647
"928" -97000 479.913989983142 5761769.28211617 4737697.24246476 6729215.21904263
"929" -96000 475.613191304863 5737156.76449908 4751022.86411001 6737425.77109292
"930" -95000 473.571636155857 5727603.01715782 4761014.59814713 6743819.96723869
"931" -94000 473.933345402207 5734196.90518889 4767534.02291549 6748280.77531644
"932" -93000 476.653509788853 5756882.17119401 4796565.94612775 6750740.66654666
"933" -92000 481.506084576306 5776216.09469007 4795563.83766077 6751181.26911544
"934" -91000 488.099542143753 5810066.73892812 4791039.06542904 6749631.49666950
"935" -90000 495.901556233388 5839514.00442364 4811203.08815793 6746164.26378274
"936" -89000 504.27371178045 5864724.60419049 4831765.99371468 6740892.03882881
"937" -88000 512.516562380016 5885916.92550105 4846658.36689106 6733961.59589697
"938" -87000 519.923618652291 5903354.9950271 4862284.26531965 6725548.36001655
"939" -86000 525.840611450285 5903323.3932047 4851288.12248589 6715850.69028868
"940" -85000 529.724301922644 5914905.01813384 4862497.60386004 6705084.35095453
"941" -84000 531.193874305151 5897421.68928639 4847307.08576427 6693477.3245449
"942" -83000 530.068017408612 5892215.67887718 4830304.84109544 6681265.04877395
"943" -82000 526.382311239763 5859628.58464234 4786935.87307886 6668686.11339498
"944" -81000 520.384240583641 5840019.3434705 4767789.48583256 6655978.42705822
"945" -80000 512.506493337657 5806692.60716346 4723478.86208157 6643375.84746826
"946" -79000 503.32243273417 5758925.85072406 4652544.78550792 6631105.25373236
"947" -78000 493.490049960545 5710435.27496964 4635414.84203328 6619384.02447271
"948" -77000 483.691815775 5661569.87278148 4592319.16648581 6608417.8689675
"949" -76000 474.57751603764 5629261.30915961 4525668.51821762 6598398.94313282
"950" -75000 466.715618177129 5581361.88720987 4487638.2115332 6589504.17013549
"951" -74000 460.556512035777 5551717.98237905 4451140.28780483 6581893.67924656
"952" -73000 456.408755446188 5523996.30198393 4443547.63898989 6575709.27790078
"953" -72000 454.427789222875 5516464.99843975 4411100.93494152 6571072.88158678
"954" -71000 454.615747242596 5511627.09832832 4433079.19590293 6568084.84401621
"955" -70000 456.83090409716 5527295.81936525 4430514.26535917 6566822.15513263
"956" -69000 460.805618508957 5545527.96515752 4456953.7907838 6567336.50549529
"957" -68000 466.171878478803 5566365.53111703 4460508.38351180 6569652.25057009
"958" -67000 472.493372599704 5589789.5606782 4491988.40575963 6573764.34526829
"959" -66000 479.302307366175 5631586.2779048 4500860.38384734 6579636.35508803
"960" -65000 486.138175538291 5659513.88651973 4563978.52069713 6587198.68242183
"961" -64000 492.584776510193 5689586.11929624 4604226.87838179 6596347.1716691
"962" -63000 498.301436463484 5721529.17253039 4620082.11193828 6606942.27138044
"963" -62000 503.0448422219 5740575.20067263 4638873.25786101 6618808.93288402
"964" -61000 506.679173669256 5775576.53574162 4683836.49290344 6631737.4109624
"965" -60000 509.174008628834 5797246.74761486 4729567.43071616 6645485.1032429
"966" -59000 510.591338348564 5805157.06984553 4724726.96846699 6659779.52340848
"967" -58000 511.064534152111 5827657.0561188 4770961.93023861 6674322.453866
"968" -57000 510.772953042621 5835076.98453742 4791643.13166683 6688795.27268492
"969" -56000 509.91597790865 5841319.63540939 4785303.93784661 6702865.40462966
"970" -55000 508.689764884478 5861375.30127451 4803946.5640217 6716193.8128939
"971" -54000 507.269043086678 5864162.81015142 4820938.72432741 6728443.42892642
"972" -53000 505.795233891917 5864351.89354253 4835869.76834259 6739288.40794203
"973" -52000 504.371135307294 5861534.34812361 4848365.87574567 6748424.08241524
"974" -51000 503.061576196253 5871995.27718359 4858099.27602346 6755577.43684903
"975" -50000 501.898826871909 5862548.84372047 4839114.31667031 6760517.80566119
"976" -49000 500.891143471793 5866256.68480743 4869088.63519713 6763067.27402917
"977" -48000 500.03260169607 5866327.8340322 4869156.26916733 6763109.97374196
"978" -47000 499.312358631117 5862695.1092266 4839673.24967183 6760599.26400928
"979" -46000 498.721725185378 5855378.0017451 4858965.69702523 6755561.88557715
"980" -45000 498.25794148468 5844485.5335127 4848828.92027762 6748098.63783254
"981" -44000 497.924204269333 5830217.02780573 4809129.85088174 6738381.71841443
"982" -43000 497.726133761723 5829493.89246634 4793036.95454444 6726649.25315502
"983" -42000 497.66540702483 5809419.60392528 4774432.74050452 6713197.62235872
"984" -41000 497.731727655565 5803328.52130935 4779164.62653268 6698372.08972807
"985" -40000 497.894648874361 5779255.05184898 4756802.38111797 6682556.13028248
"986" -39000 498.096983306207 5769897.75527117 4733379.00460222 6666159.80889645
"987" -38000 498.251561537181 5759655.42163922 4684269.82941014 6649607.57603293
"988" -37000 498.242884513996 5749201.62027819 4660588.05665849 6633325.88579013
"989" -36000 497.934705142575 5724431.89217424 4637671.54523407 6617731.06856502
"990" -35000 497.183756646406 5715944.11617859 4616135.26418942 6603217.88378159
"991" -34000 495.858766776721 5694787.85200185 4596950.51202512 6590149.12869498
"992" -33000 493.86269888665 5676337.38866122 4554233.65968844 6578846.59154726
"993" -32000 491.155084955834 5661106.07145123 4540196.00963633 6569583.5255706
"994" -31000 487.770664976848 5634699.61350412 4528760.13157408 6562578.70464363
"995" -30000 483.830595248076 5627068.51112648 4495436.85331732 6557992.02291065
"996" -29000 479.54336194596 5608431.93084366 4492251.49551129 6555921.53647747
"997" -28000 475.194125524387 5593683.98815921 4466292.60545941 6556401.8244903
"998" -27000 471.123171341011 5582771.06896498 4445641.72982065 6559403.56840018
"999" -26000 467.695955515843 5558930.77336867 4453797.39316284 6564834.30099261
"1000" -25000 465.268453800144 5554658.23591013 4439716.51451152 6572540.34249356
"1001" -24000 464.151903539177 5570635.07399208 4481031.97606146 6582309.99850522
"1002" -23000 464.58063680597 5572102.42284765 4498546.13227892 6593878.12459401
"1003" -22000 466.685850610214 5593132.02164807 4517734.20566935 6606932.15262506
"1004" -21000 470.477249314888 5633131.18665532 4538023.78373576 6621119.62146614
"1005" -20000 475.833821660802 5656772.47882337 4585537.05874645 6636057.16648452
"1006" -19000 482.504647319212 5697712.92552988 4633096.46004631 6651340.81338974
"1007" -18000 490.12040140892 5737951.96447872 4680093.18481073 6666557.31171905
"1008" -17000 498.215854342145 5792729.29903249 4727953.82373017 6681296.15034102
"1009" -16000 506.262902763011 5829352.30226323 4772513.30285175 6695161.83519154
"1010" -15000 513.712445073864 5863541.73215747 4816912.67985672 6707785.98252327
"1011" -14000 520.041894604446 5894851.0536737 4858689.00236983 6718838.78300175
"1012" -13000 524.803661628219 5922916.14879189 4872331.28536773 6728039.40721397
"1013" -12000 527.66897013097 5933463.16936763 4882209.76868352 6735164.93178712
"1014" -11000 528.461281216702 5940679.02422601 4888969.6603301 6740057.355594
"1015" -10000 527.174557192696 5944466.46638012 4917712.67236387 6742628.26125035
"1016" -9000 523.973542973698 5930457.19473276 4892018.35888881 6742860.70917719
"1017" -8000 519.175826985343 5912718.87757849 4862774.99433801 6740808.09863394
"1018" -7000 513.218136943860 5891408.70295131 4856994.43011928 6736590.01753584
"1019" -6000 506.611522522112 5866761.5522892 4848457.09123223 6730385.45644965
"1020" -5000 499.891291913696 5822832.66461793 4785573.79358585 6722424.03888465
"1021" -4000 493.567617895417 5792103.60902392 4772517.6251265 6712976.01746039
"1022" -3000 488.081788368993 5759121.15391142 4732284.89687382 6702341.71358874
"1023" -2000 483.77158533421 5741726.93423307 4717035.00426426 6690840.92406398
"1024" -1000 480.847742287985 5723379.68184017 4673947.61404176 6678802.66616163
"1025" 0 479.382240914569 5704566.86172428 4656640.51140851 6666555.523504
"1026" 1000 479.308508555711 5685776.8749064 4638961.95677304 6654418.78868448
"1027" 2000 480.43324357011 5684467.35892637 4622147.24779824 6642694.55876465
"1028" 3000 482.459311227274 5683727.172207 4605034.88327256 6631660.90883252
"1029" 4000 485.018576104548 5683982.44338569 4590369.04387869 6621566.23568494
"1030" 5000 487.712486273978 5685612.55771793 4603905.37565321 6612624.82441173
"1031" 6000 490.15680881681 5688940.64971508 4592691.07282501 6605013.64671052
"1032" 7000 492.025540015284 5694226.04760085 4609747.47833484 6598870.3556206
"1033" 8000 493.088237217696 5686858.33742959 4577594.70927521 6594292.40215964
"1034" 9000 493.235322125401 5682102.82844457 4573217.50024548 6591337.1691197
"1035" 10000 492.487454891105 5680004.22409374 4571288.44815852 6590022.9980144
"1036" 11000 490.987618142198 5680538.30506971 4571785.02216045 6590330.97662413
"1037" 12000 488.977465033297 5668462.49313032 4574625.05578295 6592207.35475754
"1038" 13000 486.762025749209 5673936.31355478 4553549.08760195 6595566.46184132
"1039" 14000 484.668425848866 5666098.17911361 4560593.30928812 6600294.00892449
"1040" 15000 483.004590852474 5659852.27384659 4569428.63468457 6606250.66759149
"1041" 16000 482.023135611018 5671142.28635982 4579798.42700859 6613275.82823477
"1042" 17000 481.894185817625 5667564.70976828 4591421.53961469 6621191.4503472
"1043" 18000 482.689244966627 5681254.79415044 4604392.38078624 6629805.92883977
"1044" 19000 484.376770903989 5695648.08276218 4617621.14016688 6638917.91383102
"1045" 20000 486.829007407985 5710407.02810015 4657189.67089723 6648320.03735741
"1046" 21000 489.838776439606 5741434.62095641 4670834.98223236 6657802.51858651
"1047" 22000 493.144238132306 5755935.22005539 4684213.50072427 6667156.63793325
"1048" 23000 496.458971378905 5769834.53891358 4723175.01263362 6676178.08767727
"1049" 24000 499.50413995675 5798707.22038935 4760991.79328661 6684670.21945798
"1050" 25000 502.039126294607 5810554.41954125 4771999.55104069 6692447.21458162
"1051" 26000 503.887021800589 5820998.54880912 4781704.94608205 6699337.1991306
"1052" 27000 504.951890441168 5829824.87759126 4789907.87274372 6705185.31121461
"1053" 28000 505.22577078716 5836849.30424645 4796436.6762877 6709856.70281359
"1054" 29000 504.784796579252 5841920.65512161 4801150.35105718 6713239.42630119
"1055" 30000 503.775328733973 5829057.58438802 4803940.59699928 6715247.12139265
"1056" 31000 502.392304656375 5829911.55933811 4804733.725963 6715821.38980498
"1057" 32000 500.852888340328 5828577.21862162 4803492.38089367 6714933.73082667
"1058" 33000 499.36883857858 5825054.9035055 4774321.13847392 6712586.91709917
"1059" 34000 498.120836190603 5803142.05600944 4769067.81867476 6708815.71603656
"1060" 35000 497.237465244101 5795413.36821785 4761905.18150418 6703686.90125726
"1061" 36000 496.780809930701 5801994.28358019 4778780.22206364 6697298.53879927
"1062" 37000 496.739862955248 5790568.41399374 4741962.30153269 6689778.56455654
"1063" 38000 497.03222561189 5777592.32473339 4729945.52399658 6681282.68771537
"1064" 39000 497.513918054421 5779184.7772725 4716730.20904751 6671991.66182727
"1065" 40000 497.996467020575 5763905.82917458 4702586.48947676 6662107.96634343
"1066" 41000 498.269758843862 5763444.65811296 4687816.08675538 6651851.94324262
"1067" 42000 498.128453556482 5747161.72008019 4673143.19436176 6641457.44000004
"1068" 43000 497.399143726389 5730931.8463827 4658124.9865195 6631167.02272191
"1069" 44000 495.965062803242 5730292.81642233 4643523.62253444 6621226.84024147
"1070" 45000 493.785165448518 5700215.44972176 4603889.32840356 6611881.23803817
"1071" 46000 490.904921881584 5686528.77926064 4591274.41880564 6603367.23616138
"1072" 47000 487.457179274571 5674473.99104087 4554040.50867253 6595908.99466117
"1073" 48000 483.652797463381 5648901.67714481 4544800.41590515 6589712.39156454
"1074" 49000 479.762204925568 5625284.82931016 4537685.03400575 6584959.83236275
"1075" 50000 476.09024624355 5620121.83459675 4506514.97079506 6581805.39843545
"1076" 51000 472.947458869209 5601537.17746186 4504355.31489218 6580370.42842309
"1077" 52000 470.621109159847 5585540.96639382 4479230.38533877 6580739.61537522
"1078" 53000 469.348979557495 5589149.14838793 4508953.58804881 6582957.69700927
"1079" 54000 469.298205392347 5595767.02003253 4488929.31659565 6587026.81833519
"1080" 55000 470.550640629477 5605301.75465521 4523728.73500184 6592904.65452246
"1081" 56000 473.095481824384 5617577.76743971 4534960.92371399 6600503.39395385
"1082" 57000 476.829295982301 5648935.31812222 4574280.10176699 6609689.69175176
"1083" 58000 481.563169613803 5665858.70354248 4589821.24406815 6620285.70679843
"1084" 59000 487.036342623051 5700779.89130787 4632514.64504498 6632071.32536017
"1085" 60000 492.935327427331 5736652.65096148 4650954.4480191 6644787.64914097
"1086" 61000 498.917108754386 5772983.51056873 4721858.43933845 6658141.78550444
"1087" 62000 504.63461413502 5794122.29067652 4741483.87825476 6671812.92675465
"1088" 63000 509.762334803841 5830160.3823204 4787085.07417705 6685459.65046016
"1089" 64000 514.019866954713 5850313.00314071 4780444.67891529 6698728.32146438
"1090" 65000 517.191303051141 5883934.68011641 4823882.17262044 6711262.43451668
"1091" 66000 519.138836696106 5901037.17918039 4865367.83780979 6722712.7059797
"1092" 67000 519.809590473166 5901182.50841732 4879297.89552998 6732747.698001
"1093" 68000 519.235425081647 5913443.45320079 4864754.3518793 6741064.72352648
"1094" 69000 517.526213309831 5907631.36761794 4873426.85315347 6747400.71180644
"1095" 70000 514.857649649442 5913684.97716193 4904303.83921919 6751542.58930738
"1096" 71000 511.455040580066 5900816.09500556 4855025.81853464 6753336.55492713
"1097" 72000 507.57466747994 5884010.93027472 4854152.49105777 6752695.4679787
"1098" 73000 503.484282989886 5863238.98327197 4849948.2690652 6749603.55392523
"1099" 74000 499.444166885152 5838560.75013174 4816854.27372344 6744117.87556634
"1100" 75000 495.68996800176 5827152.85583831 4806274.9358774 6736366.46993285
"1101" 76000 492.418290122818 5795590.14172303 4766835.4111246 6726543.5034504
"1102" 77000 489.775656600831 5778237.73747179 4777112.60527735 6714902.05272198
"1103" 78000 487.851179441119 5758464.78153226 4732526.03092461 6701745.1464731
"1104" 79000 486.673039683828 5753736.31588313 4712452.46640813 6687415.61049323
"1105" 80000 486.208781676812 5730561.1496758 4690255.84033361 6672285.15340939
"1106" 81000 486.369396808296 5723127.28690918 4668072.4404776 6656743.06783315
"1107" 82000 487.017149318395 5715041.84845901 4645647.14686468 6641184.89759384
"1108" 83000 487.977001200558 5706931.73554497 4623548.35744037 6626001.41474981
"1109" 84000 489.051271439553 5683917.66124967 4602343.58977499 6611568.23694026
"1110" 85000 490.036807300172 5677973.17040887 4582583.15709773 6598236.38191175
"1111" 86000 490.743498327431 5673802.6995786 4564783.73081409 6586323.99742441
"1112" 87000 491.01252704614 5657112.20665178 4550174.46800178 6576109.42585983
"1113" 88000 490.732456845703 5658307.70912395 4537630.64407309 6567825.67468332
"1114" 89000 489.851234899621 5648119.14919105 4528244.85981422 6561656.28037416
"1115" 90000 488.382513205704 5641617.4099828 4522256.03025532 6557732.48781819
"1116" 91000 486.405353438053 5624139.67756351 4493899.65038327 6556131.6289323
"1117" 92000 484.05727220825 5625377.69259005 4495035.54699814 6556876.5769413
"1118" 93000 481.52151868835 5615288.94239475 4473387.35217402 6559936.17299665
"1119" 94000 479.010251047953 5608529.85012853 4481388.70779613 6565226.56055975
"1120" 95000 476.745728677888 5604836.28776704 4492514.71207795 6572613.40731612
"1121" 96000 474.941691590599 5603854.42421824 4506449.20036283 6581915.03080074
"1122" 97000 473.786790667584 5621743.85665323 4522807.8364294 6592906.4612631
"1123" 98000 473.431380379106 5625204.74463537 4541151.4954124 6605324.4672983
"1124" 99000 473.97834395041 5646895.23132234 4561779.66650258 6618873.53622344
"1125" 1e+05 475.478031031349 5652696.8901407 4582636.21419878 6633232.74779458


==> Fig_LLN_Surrogate/vol_EPI.dat <==
-699.000 0.000001 0.000000 0.000001 0.0000000E+00 226.5119
-698.000 0.000000 0.000000 0.000000 0.0000000E+00 227.1027
-697.000 0.000000 0.000000 0.000000 0.0000000E+00 231.3130
-696.000 0.000000 0.000000 0.000000 0.0000000E+00 232.8497
-695.000 0.000000 0.000000 0.000000 0.0000000E+00 235.0189
-694.000 0.000000 0.000000 0.000000 0.0000000E+00 236.8733
-693.000 0.000000 0.000000 0.000000 0.0000000E+00 235.1939
-692.000 0.000000 0.000000 0.000000 0.0000000E+00 234.7842
-691.000 0.000000 0.000000 0.000000 0.0000000E+00 235.6629
-690.000 0.000000 0.000000 0.000000 0.0000000E+00 234.0037
-689.000 0.000000 0.000000 0.000000 0.0000000E+00 236.1399
-688.000 0.000000 0.000000 0.000000 0.0000000E+00 235.1532
-687.000 0.000000 0.000000 0.000000 0.0000000E+00 232.4451
-686.000 0.003396 0.003396 0.000000 0.0000000E+00 228.0657
-685.000 0.105152 0.051510 0.034036 1.9606551E-02 224.3955
-684.000 1.746874 0.433498 0.841880 0.4714960 219.5381
-683.000 3.894833 0.894023 1.840899 1.159911 217.5000
-682.000 6.503438 1.461705 3.067894 1.973839 220.0624
-681.000 9.875667 2.104399 4.749437 3.021830 220.4335
-680.000 13.829548 2.733535 6.689501 4.406512 216.3440
-679.000 17.892504 3.365258 8.648739 5.878508 224.5358
-678.000 21.593250 3.947685 10.385408 7.260158 230.6728
-677.000 24.327566 4.463381 11.682354 8.181832 226.6824
-676.000 25.689798 4.889786 12.408730 8.391281 215.4000
-675.000 25.583151 5.259820 12.158116 8.165214 218.1608
-674.000 23.355381 5.591593 11.110737 6.653052 216.5256
-673.000 20.262320 5.795995 9.818493 4.647833 207.4898
-672.000 17.186884 5.928774 8.661104 2.597004 198.1774
-671.000 14.480152 5.959779 7.404680 1.115692 192.8700
-670.000 12.302532 5.891043 6.109415 0.3020759 193.0541
-669.000 10.952326 5.838159 5.067357 4.6810407E-02 187.7264
-668.000 10.204108 5.827505 4.371807 4.7955234E-03 179.0655
-667.000 9.894806 5.875121 4.013900 5.7842354E-03 173.5636
-666.000 10.160262 6.070776 4.067722 2.1764752E-02 172.6904
-665.000 11.194981 6.345766 4.730411 0.1188031 178.4013
-664.000 12.203701 6.564638 5.296321 0.3427422 183.3330
-663.000 13.806600 6.752017 6.417316 0.6372679 189.0805
-662.000 15.628497 6.919909 7.607561 1.101026 188.5397
-661.000 17.712135 7.060078 8.901199 1.750859 189.1131
-660.000 19.819874 7.166330 10.127740 2.525805 186.6909
-659.000 21.809488 7.241690 11.182161 3.385636 183.6750
-658.000 23.623451 7.293904 12.066886 4.262661 185.7935
-657.000 25.309849 7.327249 12.945092 5.037510 191.0065
-656.000 26.700226 7.347268 13.580227 5.772730 197.8612
-655.000 27.778263 7.357675 14.080202 6.340386 197.0280
-654.000 28.544777 7.360086 14.426274 6.758416 192.6735
-653.000 29.120029 7.358967 14.699781 7.061281 188.5312
-652.000 29.542265 7.357092 14.936448 7.248726 185.6467
-651.000 29.845148 7.354155 15.121107 7.369887 189.7907
-650.000 30.060902 7.349180 15.234392 7.477329 188.4884
-649.000 30.204895 7.342629 15.304475 7.557790 192.6237
-648.000 30.361887 7.333508 15.381950 7.646428 192.3236
-647.000 30.577826 7.327882 15.529494 7.720450 190.9854
-646.000 30.808201 7.320630 15.691576 7.795994 189.2084
-645.000 31.026703 7.315123 15.866647 7.844933 192.0621
-644.000 31.220625 7.313153 16.009741 7.897731 194.3092
-643.000 31.428467 7.309243 16.153492 7.965731 192.4200
-642.000 31.666016 7.304519 16.291922 8.069573 190.3489
-641.000 31.941011 7.298303 16.443621 8.199087 189.9292
-640.000 32.229065 7.293713 16.651787 8.283565 189.2605
-639.000 32.492256 7.287826 16.819744 8.384686 187.9333
-638.000 32.751385 7.282907 16.984968 8.483511 190.9521
-637.000 33.126015 7.277719 17.226870 8.621426 194.1589
-636.000 33.535896 7.272750 17.508976 8.754169 193.0478
-635.000 33.991875 7.267047 17.829010 8.895818 193.5867
-634.000 34.613461 7.261088 18.256369 9.096003 192.9187
-633.000 35.392231 7.253831 18.798651 9.339749 193.2935
-632.000 36.313908 7.248002 19.429274 9.636630 195.3097
-631.000 37.252331 7.240586 20.080673 9.931072 199.5002
-630.000 37.938114 7.233959 20.557177 10.14698 199.7347
-629.000 37.947430 7.225158 20.602858 10.11941 199.4830
-628.000 37.227642 7.215480 20.229755 9.782409 200.6418
-627.000 35.835648 7.200136 19.483419 9.152092 204.9956
-626.000 33.876915 7.188230 18.259748 8.428937 217.6328
-625.000 30.364801 7.166539 17.018993 6.179267 229.9667
-624.000 25.133272 7.014727 14.263573 3.854974 236.2432
-623.000 19.080410 6.675493 11.117302 1.287614 237.9077
-622.000 11.878278 5.827783 5.949559 0.1009347 239.2476
-621.000 5.704984 4.337824 1.364415 2.7452514E-03 242.2737
-620.000 2.230668 2.220464 0.010204 0.0000000E+00 244.2827
-619.000 0.500317 0.490979 0.009338 0.0000000E+00 246.0110
-618.000 0.028637 0.028637 0.000000 0.0000000E+00 247.8187
-617.000 0.002599 0.002599 0.000000 0.0000000E+00 250.8780
-616.000 0.001472 0.001472 0.000000 0.0000000E+00 252.3413
-615.000 0.000000 0.000000 0.000000 0.0000000E+00 252.4174
-614.000 0.000000 0.000000 0.000000 0.0000000E+00 252.4941
-613.000 0.000000 0.000000 0.000000 0.0000000E+00 255.1610
-612.000 0.002536 0.002496 0.000039 1.6881881E-06 257.1866
-611.000 0.033087 0.015654 0.009362 8.0713015E-03 258.6882
-610.000 0.996374 0.201611 0.357374 0.4373894 259.0877
-609.000 2.918433 0.603622 1.214046 1.100764 257.8690
-608.000 5.348472 1.119273 2.351415 1.877784 259.1118
-607.000 8.305336 1.746475 3.800277 2.758584 255.7001
-606.000 11.406794 2.420984 5.337104 3.648705 251.3625
-605.000 13.814205 3.060041 6.309398 4.444767 247.3475
-604.000 13.764637 3.296811 6.119091 4.348736 244.2075
-603.000 11.323389 3.412758 4.677528 3.233103 240.3586
-602.000 6.316810 3.039002 1.925979 1.351829 238.5211
-601.000 2.523207 2.170133 0.172992 0.1800823 236.8246
-600.000 0.888853 0.885429 0.003241 1.8295970E-04 232.9564
-599.000 0.116182 0.116182 0.000000 0.0000000E+00 230.6117
-598.000 0.001306 0.001306 0.000000 0.0000000E+00 226.9448
-597.000 0.000188 0.000188 0.000000 0.0000000E+00 219.2745
-596.000 0.000000 0.000000 0.000000 0.0000000E+00 216.3477
-595.000 0.000000 0.000000 0.000000 0.0000000E+00 220.7752
-594.000 0.000000 0.000000 0.000000 0.0000000E+00 234.6525
-593.000 0.000000 0.000000 0.000000 0.0000000E+00 238.0831
-592.000 0.012244 0.009359 0.001152 1.7325646E-03 231.0036
-591.000 0.594702 0.276409 0.185355 0.1329385 228.0552
-590.000 2.005094 0.649908 0.794930 0.5602563 236.4968
-589.000 4.283042 1.156305 1.779569 1.347169 246.8281
-588.000 7.461146 1.747973 3.406774 2.306399 248.4803
-587.000 10.793406 2.388186 5.018071 3.387149 238.4134
-586.000 14.070344 3.005111 6.630850 4.434383 227.1920
-585.000 17.043472 3.612356 8.146389 5.284727 222.1823
-584.000 18.020561 3.791674 8.449674 5.779215 217.7052
-583.000 15.435566 3.676282 7.456155 4.303129 213.2281
-582.000 8.674248 3.140978 3.844121 1.689150 206.8692
-581.000 2.423377 2.002397 0.315190 0.1057899 215.4000
-580.000 0.427187 0.427187 0.000000 0.0000000E+00 226.9548
-579.000 0.001500 0.001500 0.000000 0.0000000E+00 243.8288
-578.000 0.000000 0.000000 0.000000 0.0000000E+00 252.5536
-577.000 0.000000 0.000000 0.000000 0.0000000E+00 250.2381
-576.000 0.000000 0.000000 0.000000 0.0000000E+00 251.3000
-575.000 0.000000 0.000000 0.000000 0.0000000E+00 252.7195
-574.000 0.000000 0.000000 0.000000 0.0000000E+00 250.7355
-573.000 0.000000 0.000000 0.000000 0.0000000E+00 251.8217
-572.000 0.000000 0.000000 0.000000 0.0000000E+00 249.0672
-571.000 0.000000 0.000000 0.000000 0.0000000E+00 248.1313
-570.000 0.000000 0.000000 0.000000 0.0000000E+00 249.8184
-569.000 0.006043 0.006026 0.000006 1.1013717E-05 251.6309
-568.000 0.093567 0.063242 0.018073 1.2251437E-02 251.1177
-567.000 0.924297 0.357585 0.268063 0.2986487 252.9144
-566.000 2.558937 0.768185 0.958352 0.8324005 253.2235
-565.000 4.791487 1.305217 1.965058 1.521211 254.1440
-564.000 7.489235 1.939482 3.237112 2.312642 251.6444
-563.000 10.335149 2.549237 4.664102 3.121810 251.6087
-562.000 13.316299 3.131430 6.139287 4.045583 245.7729
-561.000 15.002202 3.681968 6.833620 4.486614 240.8953
-560.000 16.331261 4.182130 7.421231 4.727900 234.5077
-559.000 17.358431 4.643095 7.870365 4.844970 231.6172
-558.000 17.894054 5.051608 8.100297 4.742151 230.0331
-557.000 18.282602 5.404510 8.294020 4.584072 232.6676
-556.000 18.406219 5.724057 8.375784 4.306378 239.8853
-555.000 18.345592 6.015207 8.370624 3.959762 246.3990
-554.000 18.506020 6.276124 8.469744 3.760153 236.2344
-553.000 19.257950 6.501295 8.949067 3.807590 225.7293
-552.000 20.243462 6.694241 9.536480 4.012740 223.6411
-551.000 21.433149 6.857116 10.257760 4.318275 221.9605
-550.000 23.193111 6.989926 11.307459 4.895727 222.1472
-549.000 24.689684 7.093945 12.186020 5.409719 220.2792
-548.000 26.267126 7.173595 13.110353 5.983178 215.5511
-547.000 27.568392 7.233114 13.853522 6.481756 213.6466
-546.000 28.586447 7.275374 14.418060 6.893012 202.5258
-545.000 29.404669 7.303923 14.902639 7.198106 204.5126
-544.000 29.965250 7.322118 15.232124 7.411008 208.8323
-543.000 30.332838 7.332837 15.461601 7.538400 209.6287
-542.000 30.571405 7.336415 15.655576 7.579416 210.0031
-541.000 30.657351 7.335508 15.761392 7.560451 209.3455
-540.000 30.599590 7.332125 15.776304 7.491162 206.7965
-539.000 30.493811 7.326173 15.768291 7.399347 203.7804
-538.000 30.323603 7.316899 15.688024 7.318681 204.9520
-537.000 29.483456 7.307486 15.601911 6.574060 210.0007
-536.000 28.741404 7.297470 15.508209 5.935725 212.3402
-535.000 27.537788 7.286764 14.878607 5.372417 209.3504
-534.000 26.157970 7.276701 13.851501 5.029767 205.7957
-533.000 25.172438 7.268971 13.178045 4.725422 203.1767
-532.000 24.256655 7.260257 12.583068 4.413331 199.4873
-531.000 23.554571 7.248559 12.158117 4.147895 197.3783
-530.000 22.924101 7.242196 11.779891 3.902015 193.9300
-529.000 22.275564 7.235041 11.395106 3.645418 200.1872
-528.000 21.741505 7.231390 11.130312 3.379802 212.2845
-527.000 21.251314 7.228150 11.026670 2.996495 220.5703
-526.000 21.040854 7.224190 11.055055 2.761608 220.8153
-525.000 21.260696 7.222638 11.111829 2.926228 222.5167
-524.000 21.628038 7.221323 11.306769 3.099946 225.3734
-523.000 22.843351 7.220617 12.250823 3.371910 229.1762
-522.000 24.056576 7.222953 13.092583 3.741040 233.3476
-521.000 25.363697 7.225081 13.791603 4.347013 236.1253
-520.000 26.496237 7.227029 14.353663 4.915545 241.0655
-519.000 27.573486 7.227814 14.907188 5.438484 242.6406
-518.000 28.727295 7.228708 15.402713 6.095874 243.4709
-517.000 29.681379 7.227432 15.874159 6.579788 246.6701
-516.000 30.598722 7.224397 16.308409 7.065915 245.3212
-515.000 31.335949 7.220667 16.664268 7.451014 245.9519
-514.000 31.809418 7.216315 16.861320 7.731781 246.5061
-513.000 31.985228 7.210707 16.898001 7.876520 242.0872
-512.000 31.837820 7.203691 16.781055 7.853072 239.2095
-511.000 31.429899 7.194566 16.506229 7.729103 239.5557
-510.000 30.907166 7.182087 16.187689 7.537390 237.3307
-509.000 29.428164 7.169343 15.782416 6.476402 236.3685
-508.000 26.575716 7.154978 13.979150 5.441589 235.6105
-507.000 22.691248 7.040981 11.952424 3.697845 238.2386
-506.000 18.156521 6.816774 9.743829 1.595917 238.1666
-505.000 13.367616 6.453403 6.548278 0.3659348 235.8139
-504.000 9.238929 5.775588 3.447674 1.5667776E-02 234.3828
-503.000 5.910468 4.966820 0.942833 8.1501820E-04 233.8773
-502.000 4.192280 4.143703 0.048577 0.0000000E+00 232.1000
-501.000 3.278055 3.271876 0.006179 0.0000000E+00 231.3412
-500.000 2.557675 2.556317 0.001357 0.0000000E+00 230.3593
-499.000 2.248633 2.248633 0.000000 0.0000000E+00 229.4534
-498.000 2.495143 2.495143 0.000000 0.0000000E+00 230.6362
-497.000 2.835750 2.835750 0.000000 0.0000000E+00 233.3214
-496.000 3.380299 3.380053 0.000243 2.5397730E-06 236.4517
-495.000 3.952112 3.946891 0.004669 5.5226462E-04 237.3664
-494.000 4.820062 4.497234 0.251625 7.1202673E-02 238.4780
-493.000 5.862428 4.988906 0.522496 0.3510259 238.6095
-492.000 6.826008 5.377344 0.822561 0.6261028 239.4956
-491.000 7.762389 5.693381 1.161910 0.9070981 243.4895
-490.000 7.651076 5.815484 0.732572 1.103020 245.8295
-489.000 6.354607 5.578534 0.218033 0.5580400 242.8692
-488.000 5.040054 4.949342 0.006570 8.4143050E-02 252.7708
-487.000 3.898022 3.896830 0.001135 5.6678720E-05 240.1937
-486.000 2.157036 2.157036 0.000000 0.0000000E+00 232.7720
-485.000 0.610742 0.610742 0.000000 0.0000000E+00 232.9056
-484.000 0.056121 0.056121 0.000000 0.0000000E+00 232.3874
-483.000 0.002180 0.002180 0.000000 0.0000000E+00 231.3140
-482.000 0.002496 0.002496 0.000000 0.0000000E+00 231.4000
-481.000 0.000000 0.000000 0.000000 0.0000000E+00 227.6201
-480.000 0.000000 0.000000 0.000000 0.0000000E+00 223.4151
-479.000 0.000000 0.000000 0.000000 0.0000000E+00 223.2398
-478.000 0.000000 0.000000 0.000000 0.0000000E+00 219.4809
-477.000 0.002446 0.002303 0.000025 1.1812793E-04 232.8921
-476.000 0.186910 0.064863 0.021582 0.1004652 238.6607
-475.000 1.214001 0.315620 0.404283 0.4940978 235.7076
-474.000 3.049983 0.737734 1.182721 1.129529 232.8619
-473.000 5.516853 1.303568 2.284010 1.929274 234.3379
-472.000 8.401633 1.963083 3.615322 2.823228 241.6457
-471.000 11.373835 2.617193 5.078202 3.678440 245.1136
-470.000 14.350767 3.242847 6.516445 4.591474 242.5731
-469.000 17.273733 3.844602 8.069835 5.359297 229.5148
-468.000 18.195478 4.389651 8.409090 5.396739 216.4212
-467.000 18.510458 4.614871 8.606688 5.288901 206.0520
-466.000 17.616560 4.592086 8.491746 4.532728 204.5545
-465.000 16.064838 4.496758 8.100981 3.467099 203.5894
-464.000 13.708700 4.252295 7.469370 1.987037 204.3042
-463.000 11.032446 3.970516 6.199922 0.8620086 206.6725
-462.000 8.615450 3.696519 4.642518 0.2764126 208.7549
-461.000 6.754840 3.454627 3.220453 7.9759903E-02 208.5686
-460.000 5.358165 3.266801 2.056269 3.5094962E-02 201.1317
-459.000 4.470783 3.274531 1.140695 5.5556513E-02 196.7018
-458.000 4.032224 3.303932 0.637164 9.1127925E-02 193.2479
-457.000 4.281048 3.374507 0.683990 0.2225513 190.8613
-456.000 4.842133 3.495332 0.891872 0.4549285 194.1535
-455.000 5.277604 3.674225 0.918919 0.6844597 198.6082
-454.000 6.055288 4.010948 1.127217 0.9171233 203.7106
-453.000 6.910076 4.334970 1.448315 1.126791 208.0741
-452.000 7.918161 4.566279 1.885811 1.466071 204.0149
-451.000 9.116199 4.712080 2.704933 1.699186 196.3930
-450.000 9.916955 4.833190 3.130556 1.953208 192.9169
-449.000 10.823460 4.949539 3.707678 2.166242 195.2162
-448.000 11.420348 4.976971 4.086687 2.356691 199.1485
-447.000 12.092165 5.051696 4.490946 2.549522 202.1761
-446.000 12.922565 5.187480 4.996521 2.738564 204.8571
-445.000 13.842934 5.338066 5.567868 2.936999 201.7478
-444.000 14.759104 5.496305 6.128453 3.134345 201.5516
-443.000 15.996078 5.696452 6.880583 3.419041 205.5235
-442.000 17.746660 5.899699 7.837599 4.009362 205.8540
-441.000 19.802437 6.101717 9.087054 4.613665 202.6718
-440.000 21.750805 6.301674 10.279846 5.169285 200.8341
-439.000 23.521879 6.495063 11.335397 5.691416 199.6257
-438.000 25.433367 6.679170 12.424561 6.329635 200.4553
-437.000 27.012817 6.847139 13.345708 6.819968 201.7930
-436.000 28.391924 6.988362 14.138107 7.265456 201.3523
-435.000 29.498381 7.096770 14.773399 7.628212 201.6962
-434.000 30.306540 7.175257 15.244978 7.886302 200.5316
-433.000 30.910656 7.227891 15.646828 8.035938 205.4228
-432.000 31.192406 7.261762 15.858035 8.072607 208.9420
-431.000 31.267096 7.281841 15.941080 8.044172 208.6581
-430.000 31.175877 7.288136 15.949435 7.938306 212.3333
-429.000 30.940638 7.288050 15.852942 7.799645 225.5599
-428.000 30.747780 7.283338 15.800599 7.663845 219.7950
-427.000 30.523594 7.275198 15.729023 7.519374 235.6283
-426.000 29.652367 7.267088 15.641344 6.743933 249.8179
-425.000 28.842834 7.258810 15.546738 6.037284 255.1716
-424.000 27.295883 7.250145 14.563992 5.481746 270.4816
-423.000 25.974022 7.241512 13.659438 5.073071 267.9493
-422.000 24.892292 7.232657 12.894870 4.764767 269.6871
-421.000 24.107609 7.222467 12.275361 4.609781 266.6759
-420.000 23.532663 7.213033 11.799664 4.519966 270.8194
-419.000 22.974512 7.202501 11.311329 4.460682 272.1210
-418.000 22.352203 7.191438 10.808267 4.352498 273.9305
-417.000 21.921713 7.180924 10.590819 4.149970 273.3459
-416.000 21.399830 7.168890 10.389780 3.841160 273.0746
-415.000 19.715836 7.145679 9.763367 2.806790 273.6057
-414.000 17.964161 7.024395 8.891436 2.048331 271.8355
-413.000 15.668318 6.844916 7.852401 0.9710009 265.2433
-412.000 11.552497 6.313121 5.022432 0.2169436 274.5146
-411.000 7.363199 5.460389 1.894461 8.3492789E-03 279.2750
-410.000 4.598392 4.474543 0.122948 9.0161228E-04 283.4261
-409.000 2.613806 2.600949 0.012857 0.0000000E+00 280.6226
-408.000 0.893316 0.893316 0.000000 0.0000000E+00 279.4936
-407.000 0.162444 0.162444 0.000000 0.0000000E+00 284.9380
-406.000 0.010249 0.010249 0.000000 0.0000000E+00 284.8303
-405.000 0.001806 0.001806 0.000000 0.0000000E+00 279.8298
-404.000 0.004292 0.004292 0.000000 0.0000000E+00 280.4544
-403.000 0.000000 0.000000 0.000000 0.0000000E+00 276.4001
-402.000 0.000000 0.000000 0.000000 0.0000000E+00 275.8484
-401.000 0.000000 0.000000 0.000000 0.0000000E+00 283.1000
-400.000 0.000000 0.000000 0.000000 0.0000000E+00 283.1668
-399.000 0.000000 0.000000 0.000000 0.0000000E+00 279.2685
-398.000 0.000012 0.000012 0.000000 0.0000000E+00 276.7469
-397.000 0.000060 0.000060 0.000000 0.0000000E+00 275.9195
-396.000 0.000052 0.000052 0.000000 0.0000000E+00 271.4952
-395.000 0.000000 0.000000 0.000000 0.0000000E+00 267.0710
-394.000 0.000000 0.000000 0.000000 0.0000000E+00 262.6467
-393.000 0.000000 0.000000 0.000000 0.0000000E+00 268.0639
-392.000 0.000000 0.000000 0.000000 0.0000000E+00 265.7122
-391.000 0.000000 0.000000 0.000000 0.0000000E+00 265.2086
-390.000 0.000000 0.000000 0.000000 0.0000000E+00 258.8563
-389.000 0.000000 0.000000 0.000000 0.0000000E+00 250.5486
-388.000 0.000000 0.000000 0.000000 0.0000000E+00 252.6608
-387.000 0.000000 0.000000 0.000000 0.0000000E+00 255.3293
-386.000 0.000000 0.000000 0.000000 0.0000000E+00 257.4148
-385.000 0.000000 0.000000 0.000000 0.0000000E+00 260.2424
-384.000 0.000000 0.000000 0.000000 0.0000000E+00 261.6058
-383.000 0.000000 0.000000 0.000000 0.0000000E+00 254.5763
-382.000 0.000000 0.000000 0.000000 0.0000000E+00 247.9776
-381.000 0.000000 0.000000 0.000000 0.0000000E+00 246.2356
-380.000 0.000000 0.000000 0.000000 0.0000000E+00 246.0922
-379.000 0.000000 0.000000 0.000000 0.0000000E+00 240.7301
-378.000 0.000000 0.000000 0.000000 0.0000000E+00 239.4915
-377.000 0.000000 0.000000 0.000000 0.0000000E+00 239.1832
-376.000 0.000000 0.000000 0.000000 0.0000000E+00 230.6754
-375.000 0.000000 0.000000 0.000000 0.0000000E+00 227.3765
-374.000 0.000000 0.000000 0.000000 0.0000000E+00 228.0395
-373.000 0.000000 0.000000 0.000000 0.0000000E+00 228.7024
-372.000 0.000000 0.000000 0.000000 0.0000000E+00 229.3653
-371.000 0.000000 0.000000 0.000000 0.0000000E+00 227.5242
-370.000 0.000000 0.000000 0.000000 0.0000000E+00 224.0580
-369.000 0.000000 0.000000 0.000000 0.0000000E+00 218.0361
-368.000 0.000000 0.000000 0.000000 0.0000000E+00 210.5486
-367.000 0.000000 0.000000 0.000000 0.0000000E+00 201.2404
-366.000 0.000000 0.000000 0.000000 0.0000000E+00 200.9561
-365.000 0.000000 0.000000 0.000000 0.0000000E+00 202.2628
-364.000 0.000000 0.000000 0.000000 0.0000000E+00 203.8067
-363.000 0.000000 0.000000 0.000000 0.0000000E+00 205.3505
-362.000 0.000051 0.000051 0.000000 0.0000000E+00 205.4913
-361.000 0.044328 0.044328 0.000000 0.0000000E+00 203.3908
-360.000 0.102029 0.102029 0.000000 0.0000000E+00 201.2903
-359.000 0.180470 0.180470 0.000000 0.0000000E+00 194.6353
-358.000 0.271888 0.271888 0.000000 0.0000000E+00 187.7756
-357.000 0.432623 0.432623 0.000000 0.0000000E+00 185.9178
-356.000 0.603009 0.603009 0.000000 0.0000000E+00 186.0831
-355.000 0.797168 0.797168 0.000000 0.0000000E+00 189.9823
-354.000 1.012171 1.012171 0.000000 0.0000000E+00 194.6163
-353.000 1.239296 1.239296 0.000000 0.0000000E+00 199.9681
-352.000 1.414332 1.414332 0.000000 0.0000000E+00 205.3199
-351.000 1.603149 1.603149 0.000000 0.0000000E+00 209.2407
-350.000 1.758796 1.758796 0.000000 0.0000000E+00 209.3889
-349.000 1.940811 1.940774 0.000027 1.0377091E-05 214.4849
-348.000 2.450211 2.221663 0.130493 9.8054640E-02 218.6253
-347.000 3.679566 2.702899 0.598273 0.3783940 220.9972
-346.000 5.442338 3.227181 1.298177 0.9169792 220.6520
-345.000 7.772638 3.777413 2.357708 1.637518 220.3069
-344.000 10.415969 4.268409 3.670284 2.477276 214.9336
-343.000 13.234120 4.708422 5.133854 3.391844 209.1796
-342.000 16.027880 5.100940 6.655846 4.271095 204.8762
-341.000 18.693180 5.434754 8.075379 5.183048 205.1465
-340.000 21.047504 5.727044 9.398931 5.921530 202.5187
-339.000 21.033855 5.995716 9.300774 5.737365 220.1528
-338.000 19.531946 6.147568 8.765429 4.618949 247.6154
-337.000 16.587196 6.180696 7.368526 3.037976 239.2777
-336.000 11.325363 5.859683 4.438512 1.027168 237.3703
-335.000 6.427916 5.248477 1.092507 8.6931713E-02 241.6663
-334.000 3.982542 3.979629 0.002831 8.2956845E-05 263.5805
-333.000 1.929820 1.929820 0.000000 0.0000000E+00 283.6652
-332.000 0.364966 0.364966 0.000000 0.0000000E+00 294.9980
-331.000 0.011561 0.011561 0.000000 0.0000000E+00 283.5003
-330.000 0.000449 0.000449 0.000000 0.0000000E+00 272.7862
-329.000 0.000000 0.000000 0.000000 0.0000000E+00 269.7988
-328.000 0.000000 0.000000 0.000000 0.0000000E+00 268.8258
-327.000 0.000000 0.000000 0.000000 0.0000000E+00 273.9792
-326.000 0.000000 0.000000 0.000000 0.0000000E+00 270.1816
-325.000 0.000145 0.000145 0.000000 0.0000000E+00 264.9784
-324.000 0.044460 0.044460 0.000000 0.0000000E+00 266.1148
-323.000 0.188667 0.186992 0.000999 6.7618798E-04 260.4257
-322.000 0.772052 0.566575 0.081901 0.1235751 260.3693
-321.000 1.765329 1.004330 0.361193 0.3998060 257.1276
-320.000 3.026480 1.483448 0.806578 0.7364546 252.2996
-319.000 4.250535 1.922438 1.227296 1.100801 251.8911
-318.000 5.151559 2.261504 1.451382 1.438673 244.1257
-317.000 5.031072 2.518724 1.018561 1.493788 241.3954
-316.000 3.971784 2.639479 0.400745 0.9315591 250.8124
-315.000 2.692613 2.360382 0.043748 0.2884839 264.3834
-314.000 1.729055 1.704683 0.000020 2.4351187E-02 255.1569
-313.000 0.701757 0.701740 0.000000 1.7170829E-05 255.6940
-312.000 0.143050 0.143050 0.000000 0.0000000E+00 246.1585
-311.000 0.014038 0.014038 0.000000 0.0000000E+00 239.4738
-310.000 0.002365 0.002365 0.000000 0.0000000E+00 237.7292
-309.000 0.005617 0.005617 0.000000 0.0000000E+00 231.6904
-308.000 0.011706 0.011706 0.000000 0.0000000E+00 227.1650
-307.000 0.037136 0.037136 0.000000 0.0000000E+00 226.6086
-306.000 0.172524 0.172514 0.000007 3.3838523E-06 235.7209
-305.000 0.576080 0.409636 0.162689 3.7552181E-03 247.1303
-304.000 1.456043 0.821047 0.525543 0.1094527 249.9899
-303.000 2.950743 1.291630 1.241817 0.4172961 240.5847
-302.000 5.174023 1.889086 2.302153 0.9827842 239.1966
-301.000 7.808199 2.469886 3.631391 1.706923 236.9567
-300.000 10.574796 3.013551 5.048551 2.512694 237.7465
-299.000 13.211598 3.523512 6.346214 3.341873 233.2713
-298.000 14.151592 3.737274 6.699894 3.714423 226.3425
-297.000 13.771697 3.751393 6.522673 3.497631 217.8033
-296.000 11.936701 3.701167 5.482373 2.753162 215.2497
-295.000 8.268106 3.608181 3.276326 1.383598 213.2406
-294.000 4.157653 3.134442 0.743729 0.2794823 212.8269
-293.000 2.017426 2.015682 0.001567 1.7626601E-04 208.3806
-292.000 0.645504 0.645504 0.000000 0.0000000E+00 206.1399
-291.000 0.043683 0.043683 0.000000 0.0000000E+00 211.3066
-290.000 0.000251 0.000251 0.000000 0.0000000E+00 219.0013
-289.000 0.000000 0.000000 0.000000 0.0000000E+00 234.5892
-288.000 0.000000 0.000000 0.000000 0.0000000E+00 232.5580
-287.000 0.000000 0.000000 0.000000 0.0000000E+00 230.7988
-286.000 0.000000 0.000000 0.000000 0.0000000E+00 231.2018
-285.000 0.000000 0.000000 0.000000 0.0000000E+00 226.6738
-284.000 0.000000 0.000000 0.000000 0.0000000E+00 228.7862
-283.000 0.000000 0.000000 0.000000 0.0000000E+00 230.8552
-282.000 0.006176 0.006176 0.000000 0.0000000E+00 228.3567
-281.000 0.045312 0.044348 0.000664 2.9994996E-04 224.6074
-280.000 0.558127 0.323425 0.167098 6.7604341E-02 219.4238
-279.000 1.656084 0.713129 0.605811 0.3371444 214.0811
-278.000 3.505831 1.203502 1.427300 0.8750292 208.8557
-277.000 5.935266 1.790679 2.548303 1.596285 203.6860
-276.000 8.735385 2.385085 3.912028 2.438272 199.0609
-275.000 11.670874 2.968007 5.359945 3.342923 194.9369
-274.000 14.662606 3.542064 6.887274 4.233268 196.9374
-273.000 17.645140 4.064508 8.372903 5.207728 194.0365
-272.000 20.341345 4.545301 9.768678 6.027367 192.8139
-271.000 22.542622 4.966466 10.927010 6.649146 188.7197
-270.000 24.353542 5.327950 11.911767 7.113826 188.1909
-269.000 25.791759 5.652853 12.737887 7.401020 197.8438
-268.000 26.962740 5.948343 13.416954 7.597444 193.0921
-267.000 27.909605 6.211778 13.942971 7.754856 187.5674
-266.000 28.668308 6.442264 14.382894 7.843152 197.8093
-265.000 29.241066 6.642377 14.732096 7.866592 205.9841
-264.000 29.632008 6.810940 14.966758 7.854311 215.9967
-263.000 29.899282 6.949016 15.110703 7.839561 223.7482
-262.000 30.132437 7.058843 15.246145 7.827449 215.1985
-261.000 30.344868 7.143976 15.367616 7.833276 208.6497
-260.000 30.596571 7.209192 15.545656 7.841723 205.9286
-259.000 30.837564 7.256567 15.721217 7.859779 208.4108
-258.000 31.080910 7.292216 15.912374 7.876319 205.0420
-257.000 31.297789 7.318736 16.065607 7.913443 203.9423
-256.000 31.555870 7.334467 16.224384 7.997019 203.7345
-255.000 31.865879 7.343919 16.413385 8.108574 200.7951
-254.000 32.090042 7.348516 16.563217 8.178307 198.0372
-253.000 32.264477 7.348949 16.709146 8.206380 196.1038
-252.000 32.272900 7.346550 16.746904 8.179442 196.3217
-251.000 32.170139 7.339149 16.708179 8.122811 195.6021
-250.000 31.885956 7.331348 16.568544 7.986061 213.8214
-249.000 31.521221 7.322283 16.386475 7.812463 200.9865
-248.000 30.246185 7.311304 16.119772 6.815110 206.9000
-247.000 28.449394 7.300244 15.776905 5.372244 212.8136
-246.000 25.305460 7.278947 14.112914 3.913598 216.1289
-245.000 22.124849 7.168501 12.315056 2.641294 218.2271
-244.000 18.136368 7.022010 10.134065 0.9802924 227.8073
-243.000 13.774504 6.691070 6.948130 0.1353042 246.0287
-242.000 9.405483 6.092310 3.312787 3.8680597E-04 265.3159
-241.000 6.020592 5.314207 0.706385 0.0000000E+00 278.8275
-240.000 4.543826 4.525111 0.018715 0.0000000E+00 260.1572
-239.000 3.853147 3.847717 0.005430 0.0000000E+00 252.9917
-238.000 3.405475 3.405475 0.000000 0.0000000E+00 245.7943
-237.000 3.458682 3.458682 0.000000 0.0000000E+00 240.3435
-236.000 3.638350 3.638350 0.000000 0.0000000E+00 245.3575
-235.000 3.995780 3.995780 0.000000 0.0000000E+00 243.3240
-234.000 4.548559 4.537292 0.004588 6.6793077E-03 247.1045
-233.000 5.797603 5.063539 0.578645 0.1554187 244.4159
-232.000 7.655221 5.555708 1.485443 0.6140700 243.4561
-231.000 10.130486 5.930274 2.779623 1.420589 242.4964
-230.000 13.076343 6.219603 4.483385 2.373356 240.8109
-229.000 16.440039 6.455482 6.432323 3.552233 233.2664
-228.000 20.342773 6.648482 8.697368 4.996923 230.3710
-227.000 24.169178 6.805177 10.910945 6.453057 225.5744
-226.000 26.988798 6.926258 12.543363 7.519177 233.2196
-225.000 28.064438 7.017325 13.211333 7.835778 235.3865
-224.000 28.064224 7.075065 13.356503 7.632658 217.2462
-223.000 25.574575 7.104680 12.082541 6.387357 203.5763
-222.000 21.202789 6.993873 10.146478 4.062438 204.6036
-221.000 14.100234 6.550242 6.248563 1.301428 205.6744
-220.000 7.706651 5.616816 2.000260 8.9575939E-02 208.1531
-219.000 4.027697 3.973456 0.053026 1.2151056E-03 207.6541
-218.000 1.724251 1.721802 0.002448 0.0000000E+00 215.7927
-217.000 0.291939 0.291939 0.000000 0.0000000E+00 218.8439
-216.000 0.008585 0.008585 0.000000 0.0000000E+00 231.9847
-215.000 0.001567 0.001567 0.000000 0.0000000E+00 242.2419
-214.000 0.000323 0.000323 0.000000 0.0000000E+00 249.0680
-213.000 0.000000 0.000000 0.000000 0.0000000E+00 247.6415
-212.000 0.000000 0.000000 0.000000 0.0000000E+00 240.8361
-211.000 0.000000 0.000000 0.000000 0.0000000E+00 249.5781
-210.000 0.000000 0.000000 0.000000 0.0000000E+00 244.7958
-209.000 0.003274 0.002766 0.000224 2.8406415E-04 249.2202
-208.000 0.462654 0.146124 0.264744 5.1785998E-02 251.9416
-207.000 1.487397 0.440391 0.710141 0.3368647 244.3046
-206.000 2.687012 0.831493 1.185408 0.6701111 236.4355
-205.000 3.854146 1.249382 1.612320 0.9924428 237.8750
-204.000 4.506781 1.643026 1.578564 1.285190 229.8053
-203.000 4.040663 1.942398 0.976455 1.121809 228.0170
-202.000 2.420379 1.824470 0.201889 0.3940207 231.9853
-201.000 0.971697 0.956724 0.000187 1.4786548E-02 245.4573
-200.000 0.098137 0.098137 0.000000 0.0000000E+00 246.4871
-199.000 0.000130 0.000130 0.000000 0.0000000E+00 239.6598
-198.000 0.000000 0.000000 0.000000 0.0000000E+00 250.5507
-197.000 0.000000 0.000000 0.000000 0.0000000E+00 248.0115
-196.000 0.000000 0.000000 0.000000 0.0000000E+00 245.0398
-195.000 0.000000 0.000000 0.000000 0.0000000E+00 242.1047
-194.000 0.000000 0.000000 0.000000 0.0000000E+00 226.3292
-193.000 0.000000 0.000000 0.000000 0.0000000E+00 222.1625
-192.000 0.000000 0.000000 0.000000 0.0000000E+00 225.4755
-191.000 0.005532 0.005507 0.000014 1.0970713E-05 223.4762
-190.000 0.346021 0.066226 0.172967 0.1068280 220.1532
-189.000 1.620258 0.375031 0.743238 0.5019888 218.6345
-188.000 3.794132 0.852784 1.693804 1.247544 221.6181
-187.000 6.824865 1.454518 3.017763 2.352584 231.3749
-186.000 10.935946 2.145213 4.838836 3.951897 231.3174
-185.000 15.640582 2.807624 6.938970 5.893989 224.1637
-184.000 20.624493 3.456764 9.196885 7.970844 213.9251
-183.000 25.233385 4.062478 11.231897 9.939012 208.8052
-182.000 29.325809 4.590424 12.915570 11.81981 206.0390
-181.000 31.381870 5.022229 14.021967 12.33767 203.3140
-180.000 31.207434 5.388672 14.328725 11.49004 201.4434
-179.000 30.131416 5.706830 14.333992 10.09059 199.5856
-178.000 26.420856 5.904673 12.831255 7.684930 200.5448
-177.000 21.963087 5.984125 11.090887 4.888074 216.9255
-176.000 17.289049 5.783494 9.281832 2.223723 212.7829
-175.000 12.426556 5.374723 6.467845 0.5839884 209.7824
-174.000 8.387469 4.845548 3.503042 3.8879491E-02 204.8833
-173.000 5.348449 4.223571 1.124579 2.9809822E-04 195.6782
-172.000 3.696573 3.616292 0.080280 0.0000000E+00 189.5733
-171.000 3.084093 3.083029 0.001063 0.0000000E+00 192.5842
-170.000 2.574260 2.574260 0.000000 0.0000000E+00 196.3210
-169.000 1.873363 1.873363 0.000000 0.0000000E+00 197.2354
-168.000 1.480234 1.480234 0.000000 0.0000000E+00 197.7213
-167.000 1.798865 1.798865 0.000000 0.0000000E+00 197.7646
-166.000 2.128219 2.128219 0.000000 0.0000000E+00 197.7200
-165.000 2.486528 2.486528 0.000000 0.0000000E+00 197.2827
-164.000 2.970479 2.970404 0.000034 4.0822095E-05 196.8453
-163.000 3.627423 3.444039 0.109887 7.3497124E-02 189.0167
-162.000 4.745000 3.929377 0.460345 0.3552790 186.8025
-161.000 6.145571 4.391422 1.009983 0.7441669 190.7230
-160.000 7.902859 4.781815 1.714420 1.406625 193.5165
-159.000 9.866414 5.132792 2.540649 2.192974 196.3391
-158.000 11.828607 5.462653 3.354248 3.011707 201.7816
-157.000 13.920580 5.756381 4.346418 3.817782 197.3004
-156.000 15.740851 6.017134 5.183716 4.540002 192.8192
-155.000 17.577200 6.251658 5.992413 5.333128 188.3380
-154.000 19.177725 6.464760 6.713176 5.999787 187.0109
-153.000 20.561083 6.653154 7.430707 6.477223 190.8214
-152.000 21.545034 6.814712 7.906276 6.824047 194.6160
-151.000 21.905306 6.948285 8.383706 6.573316 198.4105
-150.000 22.718590 7.054442 8.955634 6.708514 197.3050
-149.000 23.647999 7.134767 9.534927 6.978303 189.5154
-148.000 24.495335 7.194237 10.153299 7.147799 201.0701
-147.000 25.262438 7.237924 10.747700 7.276813 201.5383
-146.000 26.586552 7.268480 11.908129 7.409943 199.7794
-145.000 27.739388 7.290625 12.865786 7.582977 198.0204
-144.000 28.753788 7.304072 13.708496 7.741218 196.1861
-143.000 29.687059 7.311182 14.418607 7.957272 194.2194
-142.000 30.627565 7.312479 15.090620 8.224466 192.2526
-141.000 31.625353 7.309247 15.784422 8.531681 190.7169
-140.000 32.869240 7.304069 16.606344 8.958827 196.1814
-139.000 35.565048 7.294538 18.349319 9.921188 196.2311
-138.000 38.461029 7.286669 19.953936 11.22042 191.7702
-137.000 41.063030 7.277297 21.359840 12.42589 193.8453
-136.000 43.516174 7.264569 22.573174 13.67843 197.4229
-135.000 45.330151 7.252149 23.442774 14.63523 200.7859
-134.000 46.463177 7.241122 24.009739 15.21232 203.4351
-133.000 47.094788 7.225720 24.394621 15.47445 209.2004
-132.000 44.534122 7.213073 23.394384 13.92667 223.8522
-131.000 39.344379 7.177179 21.324259 10.84294 226.9775
-130.000 30.211632 6.807868 17.250256 6.153505 247.8914
-129.000 20.125967 5.997910 12.338518 1.789539 256.6798
-128.000 10.363267 4.591538 5.700958 7.0770189E-02 273.7464
-127.000 3.137413 2.494783 0.641908 7.2171248E-04 275.2595
-126.000 0.523443 0.512479 0.010965 0.0000000E+00 262.5463
-125.000 0.011993 0.011993 0.000000 0.0000000E+00 274.9922
-124.000 0.002583 0.002583 0.000000 0.0000000E+00 275.9829
-123.000 0.000000 0.000000 0.000000 0.0000000E+00 270.1349
-122.000 0.000000 0.000000 0.000000 0.0000000E+00 275.9854
-121.000 0.000000 0.000000 0.000000 0.0000000E+00 273.5258
-120.000 0.000000 0.000000 0.000000 0.0000000E+00 277.2680
-119.000 0.000000 0.000000 0.000000 0.0000000E+00 268.8048
-118.000 0.002434 0.002422 0.000011 1.8753313E-06 273.0824
-117.000 0.080166 0.064618 0.007777 7.7713076E-03 269.2963
-116.000 1.197935 0.313205 0.458739 0.4259905 264.5376
-115.000 3.223858 0.742292 1.377709 1.103857 266.3761
-114.000 5.783659 1.313205 2.578384 1.892070 273.4967
-113.000 8.933830 1.981907 4.115954 2.835969 261.9640
-112.000 12.144620 2.646982 5.727909 3.769730 264.5034
-111.000 15.195511 3.287434 7.297030 4.611047 257.6463
-110.000 17.232391 3.904569 8.016231 5.311592 254.3963
-109.000 17.906595 4.463284 8.264428 5.178883 251.7238
-108.000 17.213366 4.715110 7.893348 4.604907 248.4729
-107.000 14.640855 4.575136 7.073265 2.992452 243.6275
-106.000 10.436854 4.242539 5.004058 1.190257 235.9353
-105.000 6.816853 3.768481 2.834532 0.2138398 232.0238
-104.000 3.511487 2.712598 0.794634 4.2548785E-03 234.8991
-103.000 1.441647 1.405265 0.036227 1.5371390E-04 231.8998
-102.000 0.448413 0.445311 0.003102 0.0000000E+00 230.4846
-101.000 0.098231 0.098231 0.000000 0.0000000E+00 235.6128
-100.000 0.012631 0.012631 0.000000 0.0000000E+00 231.8902
-99.000 0.002124 0.002124 0.000000 0.0000000E+00 226.5642
-98.000 0.012056 0.012056 0.000000 0.0000000E+00 226.7578
-97.000 0.109532 0.109532 0.000000 0.0000000E+00 227.8858
-96.000 0.263872 0.263872 0.000000 0.0000000E+00 229.0139
-95.000 0.453383 0.453382 0.000000 1.0380093E-06 230.1420
-94.000 0.762836 0.762830 0.000002 4.6109308E-06 231.2701
-93.000 1.149332 1.149316 0.000005 1.1035219E-05 231.5792
-92.000 1.536865 1.536863 0.000000 1.8644830E-06 230.3872
-91.000 1.908038 1.908038 0.000000 0.0000000E+00 229.1952
-90.000 2.203702 2.203702 0.000000 0.0000000E+00 227.1555
-89.000 2.420346 2.420346 0.000000 0.0000000E+00 221.8298
-88.000 2.574064 2.574064 0.000000 0.0000000E+00 215.1904
-87.000 2.320036 2.320036 0.000000 0.0000000E+00 208.5511
-86.000 1.845381 1.845381 0.000000 0.0000000E+00 212.7540
-85.000 0.785970 0.785970 0.000000 0.0000000E+00 216.5635
-84.000 0.090546 0.090546 0.000000 0.0000000E+00 214.4749
-83.000 0.000119 0.000119 0.000000 0.0000000E+00 228.1968
-82.000 0.000000 0.000000 0.000000 0.0000000E+00 238.1086
-81.000 0.000000 0.000000 0.000000 0.0000000E+00 238.7409
-80.000 0.000000 0.000000 0.000000 0.0000000E+00 233.0837
-79.000 0.000000 0.000000 0.000000 0.0000000E+00 228.5763
-78.000 0.000000 0.000000 0.000000 0.0000000E+00 224.7919
-77.000 0.000000 0.000000 0.000000 0.0000000E+00 220.8851
-76.000 0.000000 0.000000 0.000000 0.0000000E+00 217.5588
-75.000 0.005256 0.005244 0.000007 4.3089703E-06 220.6177
-74.000 0.190134 0.045437 0.141286 3.4103349E-03 223.6766
-73.000 1.101974 0.398663 0.587877 0.1154338 226.7355
-72.000 2.738054 0.811935 1.410694 0.5154250 228.9124
-71.000 5.066278 1.348915 2.561974 1.155389 228.0860
-70.000 7.900101 1.971959 3.970968 1.957174 226.9893
-69.000 10.996247 2.590834 5.540114 2.865299 220.6488
-68.000 14.096931 3.202778 7.109317 3.784834 214.3083
-67.000 17.365269 3.790941 8.751137 4.823191 207.9678
-66.000 20.080269 4.317947 10.095465 5.666857 201.6273
-65.000 22.358946 4.789020 11.197959 6.371967 195.2868
-64.000 24.186087 5.181997 12.134399 6.869689 191.6135
-63.000 25.572380 5.526087 12.859706 7.186586 193.1606
-62.000 26.672382 5.834512 13.444781 7.393091 195.0356
-61.000 27.556896 6.109342 13.926970 7.520585 197.7934
-60.000 28.190727 6.348172 14.275772 7.566783 200.6962
-59.000 28.198259 6.555881 14.567324 7.075056 203.5989
-58.000 27.972607 6.728431 14.759649 6.484527 206.5016
-57.000 27.175949 6.872040 14.290889 6.013021 209.4044
-56.000 26.296925 6.987306 13.664694 5.644926 221.1147
-55.000 25.479687 7.078940 13.102053 5.298697 214.4636
-54.000 25.225410 7.148158 12.851853 5.225400 207.8125
-53.000 25.127960 7.199295 12.764297 5.164369 201.1615
-52.000 25.237850 7.236977 12.809766 5.191107 194.5104
-51.000 25.972763 7.264014 13.500841 5.207907 196.0222
-50.000 26.399799 7.282743 14.019924 5.097129 210.7401
-49.000 26.683493 7.294852 14.341065 5.047574 211.8842
-48.000 27.192728 7.300987 14.662659 5.229083 192.1897
-47.000 28.043657 7.303244 14.955888 5.784525 188.9063
-46.000 28.680080 7.302870 15.140704 6.236506 191.0343
-45.000 29.129280 7.300095 15.257337 6.571850 196.1959
-44.000 29.451719 7.296088 15.340051 6.815579 201.3576
-43.000 29.678160 7.292452 15.431380 6.954327 206.5192
-42.000 29.885696 7.286718 15.525408 7.073570 209.1000
-41.000 30.032286 7.280948 15.572446 7.178893 209.1000
-40.000 30.126465 7.275551 15.610107 7.240805 209.1000
-39.000 30.224936 7.269036 15.660327 7.295574 209.1000
-38.000 30.273958 7.264037 15.698689 7.311231 209.1000
-37.000 30.293732 7.258688 15.719662 7.315381 209.1000
-36.000 30.321301 7.253488 15.743050 7.324766 208.3730
-35.000 30.360149 7.247659 15.768302 7.344190 206.8296
-34.000 30.420170 7.243246 15.804468 7.372455 205.2755
-33.000 30.501877 7.239629 15.870280 7.391967 202.5495
-32.000 30.611284 7.236848 15.929308 7.445128 199.8235
-31.000 30.779984 7.234594 16.030743 7.514648 197.0975
-30.000 31.054461 7.231805 16.188486 7.634171 194.3715
-29.000 31.433466 7.228941 16.397373 7.807153 191.6331
-28.000 31.882355 7.225223 16.664949 7.992180 188.5636
-27.000 32.352112 7.221058 16.952145 8.178907 189.5737
-26.000 32.928055 7.216495 17.300871 8.410689 190.5838
-25.000 33.577400 7.212220 17.712427 8.652756 191.5939
-24.000 34.540497 7.205882 18.368439 8.966175 190.8467
-23.000 35.939537 7.198525 19.283340 9.457672 190.0889
-22.000 38.513554 7.188862 20.820473 10.50422 189.3311
-21.000 41.184757 7.183285 22.260513 11.74096 184.5211
-20.000 43.566429 7.175465 23.343792 13.04718 186.5167
-19.000 45.337654 7.167599 24.069550 14.10050 188.0133
-18.000 46.643089 7.156939 24.601601 14.88455 188.3742
-17.000 47.436710 7.143933 24.880735 15.41205 188.8333
-16.000 47.856617 7.134960 25.055490 15.66617 194.4988
-15.000 47.914101 7.122217 25.083414 15.70847 210.0374
-14.000 45.216187 7.113661 23.931578 14.17095 224.5689
-13.000 40.779221 7.096074 21.812050 11.87110 237.5473
-12.000 35.152908 6.983655 19.578270 8.590983 237.5351
-11.000 28.545084 6.799580 16.322517 5.422987 245.0478
-10.000 21.783667 6.412636 12.898235 2.472794 264.1827
-9.000 16.209387 5.796576 9.734679 0.6781321 265.3210
-8.000 11.283970 5.044046 6.156782 8.3142601E-02 264.1563
-7.000 7.634933 4.334548 3.294672 5.7127746E-03 261.2000
-6.000 4.786137 3.717917 1.067700 5.1904289E-04 261.4402
-5.000 3.334523 3.178549 0.155926 4.8487705E-05 263.1756
-4.000 2.807188 2.785689 0.021499 0.0000000E+00 269.7631
-3.000 2.556381 2.546137 0.010243 0.0000000E+00 271.6043
-2.000 2.471668 2.461608 0.010060 0.0000000E+00 275.7033
-1.000 2.593541 2.569452 0.024089 0.0000000E+00 276.7905
0.000 2.716296 2.693287 0.023009 0.0000000E+00 277.7364


==> Fig_VDModel/README.txt <==
run
R CMD BATCH paleo_models.R

requires : packages glacial

